When can a local Hamiltonian be recovered from a steady state?

With the development of quantum many-body simulator, Hamiltonian tomography has become an increasingly important technique for verification of quantum devices. Here we investigate recovering the Hamiltonians of two spin chains with 2-local interactions and 3-local interactions by measuring local observables. For these two models, we show that when the chain length reaches a certain critical number, we can recover the local Hamiltonian from its one steady state by solving the homogeneous operator equation (HOE) developed in Ref. [1]. To explain the existence of such a critical chain length, we develop an alternative method to recover Hamiltonian by solving the energy eigenvalue equations (EEE). By using the EEE method, we completely recovered the numerical results from the HOE method. Then we theoretically prove the equivalence between the HOE method and the EEE method. In particular, we obtain the analytical expression of the rank of the constraint matrix in the HOE method by using the EEE method, which can be used to determine the correct critical chain length in all the cases.

==> RankG_2local.dat <==
1 2
2 6
3 14
4 30
5 50
6 62
7 74
8 86
9 98

==> RankG_2local_1mix_diff.dat <==
1 1
2 8
3 12
4 8
5 1
6 1
7 1
8 1
9 1

==> RankG_2local_2mix.dat <==
1 2
2 10
3 26
4 38
5 51
6 62
7 74
8 86
9 98

==> RankG_2local_2mix_diff.dat <==
1 1
2 5
3 1
4 1
5 1
6 1
7 1
8 1
9 1


==> RankG_2local_3mix.dat <==
1 2
2 12
3 26
4 38
5 51
6 62
7 74
8 86
9 98

==> RankG_2local_3mix_diff.dat <==
1 1
2 3
3 1
4 1
5 1
6 1
7 1
8 1
9 1

==> RankG_3local.dat <==
1 2
2 6
3 14
4 30
5 62
6 126 
7 254
8 302
9 350

==> RankG_3local_1mix_diff.dat <==
1 0
2 8
3 48
4 80
5 96
6 80
7 0
8 0
9 0

==> RankG_3local_2mix.dat <==
1 2
2 10
3 26
4 58
5 122
6 206
7 254
8 302
9 350

==> RankG_3local_2mix_diff.dat <==
1 1
2 5
3 37
4 53
5 37
6 1
7 1
8 1
9 1


==> RankG_3local_3mix.dat <==
1 2
2 12
3 36
4 84
5 158 
6 206
7 254
8 302
9 350

==> RankG_3local_3mix_diff.dat <==
1 1
2 3
3 27
4 27
5 1
6 1
7 1
8 1
9 1

==> RankQ_2local.dat <==
1 3
2 7
3 15 
4 31
5 51
6 63
7 75
8 87

==> RankQ_2local_1mix_diff.dat <==
1 0
2 8
3 12
4 8
5 0
6 0
7 0
8 0
9 0

==> RankQ_3local.dat <==
1 3
2 7
3 15
4 31
5 63
6 127
7 255
8 303
9 351

==> RankQ_3local_1mix_diff.dat <==
1 0
2 8
3 48
4 80
5 96
6 80
7 0
8 0
9 0



==> error_2local_2mix.dat <==
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 8.565462373594616410e-15
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 4.577566798522237452e-16
1.000000000000000000e+00 6.367167763562643060e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 3.248706834302235635e-16
1.000000000000000000e+00 1.788297143277650414e-15
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.356336345778099200e-15
1.000000000000000000e+00 4.611102534756203388e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 4.475452091311809617e-16
1.000000000000000000e+00 1.409079912234832765e-13
1.000000000000000000e+00 1.177569344012831190e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 3.925231146709437794e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 2.237726045655904808e-16
1.000000000000000000e+00 5.214799211354907848e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 1.242557301287839106e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 9.630824789273724260e-16
1.000000000000000000e+00 1.688305753616064869e-16
1.000000000000000000e+00 1.185718710066886779e-16
1.000000000000000000e+00 2.577684679734114289e-16
1.000000000000000000e+00 9.574335488738773043e-17
1.000000000000000000e+00 2.088883680402604641e-16
1.000000000000000000e+00 2.979687407032012292e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 2.940650514817884532e-16
1.000000000000000000e+00 1.048852317647241135e-15
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 5.978733960281816517e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 3.650675994272796584e-16
1.000000000000000000e+00 7.447602459741819353e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.999215988638303196e-16
1.000000000000000000e+00 4.965068306494546235e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 4.910462595695866874e-16
1.000000000000000000e+00 5.635475559608569416e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 4.611102534756203388e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.040870225031090363e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 2.391654643720554064e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 7.364386412590295383e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.391654643720554064e-16
1.000000000000000000e+00 6.377745716588144172e-16
1.000000000000000000e+00 9.650801630464006265e-16
1.000000000000000000e+00 4.972820174300706344e-16
1.000000000000000000e+00 9.226380847435023595e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 8.886119947416682612e-16
1.000000000000000000e+00 4.996003610813204432e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 2.789400827296864545e-16
1.000000000000000000e+00 3.870921840322599993e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 3.595232713722805156e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 1.738276021468192017e-16
1.000000000000000000e+00 3.433175098891677842e-16
1.000000000000000000e+00 3.608600111267804280e-16
1.000000000000000000e+00 3.815760786470701153e-16
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 1.118863022827952404e-16
1.000000000000000000e+00 1.185150078446443489e-15
1.000000000000000000e+00 5.828670879282071837e-16
1.000000000000000000e+00 2.447531919918932910e-15
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 2.820299748310325260e-16
1.000000000000000000e+00 2.765129631539419651e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 4.379755957367586872e-16
2.000000000000000000e+00 8.698036307146389534e-01
2.000000000000000000e+00 5.129376609560785116e-01
2.000000000000000000e+00 1.038130786777362147e+00
2.000000000000000000e+00 7.446889431644518886e-01
2.000000000000000000e+00 3.634246228452793215e-01
2.000000000000000000e+00 1.020183910019854201e+00
2.000000000000000000e+00 7.967550587617970859e-01
2.000000000000000000e+00 5.197564312589212365e-01
2.000000000000000000e+00 8.669387624971920392e-01
2.000000000000000000e+00 8.573903689771767977e-01
2.000000000000000000e+00 6.758959404134988747e-01
2.000000000000000000e+00 1.178442619154824955e+00
2.000000000000000000e+00 5.533017688895630615e-01
2.000000000000000000e+00 9.384499389508585976e-01
2.000000000000000000e+00 5.943704859258907014e-01
2.000000000000000000e+00 6.148736646115927629e-01
2.000000000000000000e+00 9.052179310399477430e-01
2.000000000000000000e+00 7.530248090252754656e-01
2.000000000000000000e+00 5.258295827078308671e-01
2.000000000000000000e+00 7.670832228090033178e-01
2.000000000000000000e+00 9.809083129200447670e-01
2.000000000000000000e+00 8.205252883775535633e-01
2.000000000000000000e+00 6.729705991680463573e-01
2.000000000000000000e+00 8.530755592375288687e-01
2.000000000000000000e+00 9.516306008261374849e-01
2.000000000000000000e+00 1.098649861969927422e+00
2.000000000000000000e+00 8.747589952113714595e-01
2.000000000000000000e+00 5.037600505823262020e-01
2.000000000000000000e+00 8.571291116723831482e-01
2.000000000000000000e+00 9.557271427004208064e-01
2.000000000000000000e+00 8.389923101002894068e-01
2.000000000000000000e+00 6.520586420972698249e-01
2.000000000000000000e+00 9.213848088310111484e-01
2.000000000000000000e+00 7.923431552211193107e-01
2.000000000000000000e+00 9.729490574153446536e-01
2.000000000000000000e+00 7.300714190061698972e-01
2.000000000000000000e+00 7.803966077646096178e-01
2.000000000000000000e+00 6.988284048180058994e-01
2.000000000000000000e+00 7.697862825274390808e-01
2.000000000000000000e+00 8.382563800854412328e-01
2.000000000000000000e+00 6.354316846093405191e-01
2.000000000000000000e+00 8.944511273428742415e-01
2.000000000000000000e+00 6.890943963644767800e-01
2.000000000000000000e+00 1.127144372564027108e+00
2.000000000000000000e+00 7.936915095819022659e-01
2.000000000000000000e+00 8.460909841086896588e-01
2.000000000000000000e+00 9.071578675663981572e-01
2.000000000000000000e+00 1.125372542784569996e+00
2.000000000000000000e+00 5.472695510907350513e-01
2.000000000000000000e+00 4.455676824731279462e-01
2.000000000000000000e+00 6.922928327393335080e-01
2.000000000000000000e+00 6.968583741011561417e-01
2.000000000000000000e+00 9.523822241518345999e-01
2.000000000000000000e+00 5.575195377398135532e-01
2.000000000000000000e+00 9.893709202716559625e-01
2.000000000000000000e+00 7.928833146675854371e-01
2.000000000000000000e+00 7.672113474335994221e-01
2.000000000000000000e+00 1.002962738718516711e+00
2.000000000000000000e+00 9.155767300380512896e-01
2.000000000000000000e+00 4.960802426340770177e-01
2.000000000000000000e+00 1.100804355053351058e+00
2.000000000000000000e+00 7.391604802175818500e-01
2.000000000000000000e+00 1.108222302911435753e+00
2.000000000000000000e+00 8.048999897743384091e-01
2.000000000000000000e+00 8.019443267502240902e-01
2.000000000000000000e+00 9.513638008676973401e-01
2.000000000000000000e+00 7.892121769587251423e-01
2.000000000000000000e+00 6.237920821347792133e-01
2.000000000000000000e+00 1.083230853020930029e+00
2.000000000000000000e+00 7.333069353355373687e-01
2.000000000000000000e+00 7.371337298613014344e-01
2.000000000000000000e+00 9.809383229106454216e-01
2.000000000000000000e+00 9.373646305818548186e-01
2.000000000000000000e+00 8.259536679724380770e-01
2.000000000000000000e+00 3.458530341840331257e-01
2.000000000000000000e+00 7.852917173471020140e-01
2.000000000000000000e+00 5.315199067379464681e-01
2.000000000000000000e+00 6.442174079976924483e-01
2.000000000000000000e+00 9.317669137900077558e-01
2.000000000000000000e+00 6.033734201868131697e-01
2.000000000000000000e+00 8.103344558958293087e-01
2.000000000000000000e+00 5.225452632731610869e-01
2.000000000000000000e+00 6.994955325846198280e-01
2.000000000000000000e+00 2.761989062207482748e-01
2.000000000000000000e+00 6.435442772995846328e-01
2.000000000000000000e+00 6.354695835985312291e-01
2.000000000000000000e+00 6.886046008626147685e-01
2.000000000000000000e+00 8.889807928725286246e-01
2.000000000000000000e+00 6.697229899585448454e-01
2.000000000000000000e+00 7.753782575571470659e-01
2.000000000000000000e+00 7.332031076302549799e-01
2.000000000000000000e+00 5.671374903503907383e-01
2.000000000000000000e+00 7.626883176826870780e-01
2.000000000000000000e+00 9.377389133240172647e-01
2.000000000000000000e+00 5.426465008452524552e-01
2.000000000000000000e+00 6.867099452255507330e-01
2.000000000000000000e+00 1.016811386829101993e+00
2.000000000000000000e+00 8.139115005357353549e-01
2.000000000000000000e+00 9.220413644922589302e-01
2.000000000000000000e+00 6.614889376206988247e-01
3.000000000000000000e+00 3.549329382543087699e-12
3.000000000000000000e+00 2.202908241068999084e-13
3.000000000000000000e+00 2.521933929716024438e-13
3.000000000000000000e+00 1.259121211766468709e-14
3.000000000000000000e+00 5.541843855871454148e-13
3.000000000000000000e+00 1.358543418360526669e-14
3.000000000000000000e+00 1.947161279950455422e-13
3.000000000000000000e+00 1.405277218603925332e-12
3.000000000000000000e+00 3.026214568786377265e-12
3.000000000000000000e+00 1.942916964284401730e-14
3.000000000000000000e+00 1.208371453647440096e-13
3.000000000000000000e+00 6.450425361133509250e-14
3.000000000000000000e+00 7.643012524628013292e-14
3.000000000000000000e+00 7.783660320558233336e-13
3.000000000000000000e+00 6.444775284191089875e-14
3.000000000000000000e+00 4.634121348354649505e-14
3.000000000000000000e+00 8.509886242427599779e-13
3.000000000000000000e+00 1.492696060441628133e-12
3.000000000000000000e+00 8.525516271914257228e-14
3.000000000000000000e+00 1.165192826760530337e-14
3.000000000000000000e+00 3.878455520232457961e-12
3.000000000000000000e+00 4.082275817302710758e-13
3.000000000000000000e+00 6.617272021784443100e-14
3.000000000000000000e+00 7.763154828671825359e-14
3.000000000000000000e+00 2.718557645568474417e-13
3.000000000000000000e+00 2.353249142532036317e-14
3.000000000000000000e+00 3.703419204540939949e-14
3.000000000000000000e+00 1.432498798415319976e-13
3.000000000000000000e+00 2.518392063877385524e-14
3.000000000000000000e+00 6.706870936792670520e-14
3.000000000000000000e+00 2.867610712051208618e-12
3.000000000000000000e+00 1.382681679658085865e-11
3.000000000000000000e+00 2.816582505749355935e-12
3.000000000000000000e+00 4.976336640294886357e-14
3.000000000000000000e+00 1.577522248572274601e-14
3.000000000000000000e+00 1.144258649115329266e-13
3.000000000000000000e+00 5.465348843015271483e-14
3.000000000000000000e+00 1.089051195001108111e-14
3.000000000000000000e+00 1.243752090924136481e-13
3.000000000000000000e+00 3.619320625939804406e-14
3.000000000000000000e+00 3.455217768912265854e-13
3.000000000000000000e+00 2.056956393653189162e-13
3.000000000000000000e+00 7.077040561095303760e-14
3.000000000000000000e+00 8.620575399339287242e-13
3.000000000000000000e+00 8.401050165551460117e-13
3.000000000000000000e+00 2.541841093774084695e-13
3.000000000000000000e+00 6.532637070019726375e-14
3.000000000000000000e+00 8.161827893028135438e-14
3.000000000000000000e+00 1.314647444567779860e-13
3.000000000000000000e+00 7.935433049230801030e-14
3.000000000000000000e+00 4.285834125591241816e-14
3.000000000000000000e+00 8.635377015713261897e-14
3.000000000000000000e+00 9.039015630678620642e-12
3.000000000000000000e+00 1.497582466620564728e-14
3.000000000000000000e+00 8.770860395166234258e-12
3.000000000000000000e+00 1.029476700143651057e-14
3.000000000000000000e+00 4.319745235683181920e-13
3.000000000000000000e+00 9.409110709876423593e-15
3.000000000000000000e+00 3.494122424844950281e-14
3.000000000000000000e+00 1.132230039472368187e-14
3.000000000000000000e+00 4.764634061691931846e-14
3.000000000000000000e+00 2.844604104818210403e-14
3.000000000000000000e+00 6.975869309875787044e-11
3.000000000000000000e+00 7.514799292940998826e-12
3.000000000000000000e+00 8.998231709592786595e-13
3.000000000000000000e+00 5.172007359496685172e-14
3.000000000000000000e+00 5.093873509202055754e-14
3.000000000000000000e+00 5.141679455280621313e-14
3.000000000000000000e+00 3.108492281808353396e-14
3.000000000000000000e+00 8.217414681030022914e-14
3.000000000000000000e+00 1.720734437473335862e-13
3.000000000000000000e+00 1.087963463638337767e-12
3.000000000000000000e+00 3.891163162996280963e-14
3.000000000000000000e+00 1.452516634103724321e-13
3.000000000000000000e+00 2.804195528965239656e-12
3.000000000000000000e+00 3.576181456398493407e-13
3.000000000000000000e+00 9.801181162454125363e-14
3.000000000000000000e+00 1.046698337048500924e-13
3.000000000000000000e+00 1.572570758188884790e-14
3.000000000000000000e+00 9.085409764103681541e-14
3.000000000000000000e+00 2.097720831893324067e-13
3.000000000000000000e+00 1.339683918742190416e-11
3.000000000000000000e+00 1.920053378601153225e-13
3.000000000000000000e+00 6.254982069359120428e-13
3.000000000000000000e+00 7.024449736463172392e-13
3.000000000000000000e+00 2.616466460266095899e-14
3.000000000000000000e+00 5.794593722892505035e-14
3.000000000000000000e+00 1.132067993777997028e-14
3.000000000000000000e+00 1.708064541757228949e-13
3.000000000000000000e+00 3.241396545689300637e-13
3.000000000000000000e+00 2.534499409788752023e-11
3.000000000000000000e+00 1.381746023143106320e-13
3.000000000000000000e+00 8.250119898156837912e-14
3.000000000000000000e+00 2.181073622891665947e-14
3.000000000000000000e+00 3.359374726735077124e-13
3.000000000000000000e+00 1.294214542193474030e-13
3.000000000000000000e+00 3.210224596390670459e-13
3.000000000000000000e+00 1.869425090641492151e-13
3.000000000000000000e+00 2.296465387160875307e-12
3.000000000000000000e+00 2.130530751272485297e-11
4.000000000000000000e+00 2.027635686092283411e-13
4.000000000000000000e+00 1.647052166852445579e-13
4.000000000000000000e+00 1.278625767240239484e-13
4.000000000000000000e+00 7.968515328515955513e-14
4.000000000000000000e+00 1.058694772021860918e-13
4.000000000000000000e+00 3.244981233035036528e-14
4.000000000000000000e+00 2.005660545544156232e-13
4.000000000000000000e+00 1.312106268448791971e-13
4.000000000000000000e+00 5.495446579625321296e-14
4.000000000000000000e+00 6.645871349830434947e-14
4.000000000000000000e+00 1.277004432962596068e-13
4.000000000000000000e+00 1.473152255434935613e-12
4.000000000000000000e+00 2.446577986774733361e-12
4.000000000000000000e+00 1.545659459911442672e-12
4.000000000000000000e+00 9.673419020712340582e-14
4.000000000000000000e+00 3.643398612137776794e-13
4.000000000000000000e+00 3.818416830633220318e-12
4.000000000000000000e+00 8.444209768733981949e-14
4.000000000000000000e+00 1.177627819075302159e-12
4.000000000000000000e+00 2.321716360820781803e-13
4.000000000000000000e+00 5.828777310119625211e-12
4.000000000000000000e+00 1.379559976038987283e-13
4.000000000000000000e+00 7.509496563884542518e-13
4.000000000000000000e+00 4.039655769304154143e-14
4.000000000000000000e+00 9.293515858731269356e-14
4.000000000000000000e+00 6.037214878240376064e-14
4.000000000000000000e+00 3.175140691374800864e-14
4.000000000000000000e+00 1.084491689537484508e-12
4.000000000000000000e+00 1.543491998608072844e-13
4.000000000000000000e+00 8.666939233902546369e-14
4.000000000000000000e+00 1.908568342971071389e-13
4.000000000000000000e+00 1.464351727438251172e-13
4.000000000000000000e+00 3.541259992111411040e-13
4.000000000000000000e+00 3.911986066513677761e-13
4.000000000000000000e+00 9.710283843529918205e-14
4.000000000000000000e+00 5.824249005228391432e-14
4.000000000000000000e+00 4.216171432524828622e-13
4.000000000000000000e+00 3.491322809520339346e-13
4.000000000000000000e+00 1.678413653076775838e-13
4.000000000000000000e+00 2.921427498968282294e-13
4.000000000000000000e+00 5.247959978421092969e-13
4.000000000000000000e+00 1.888045965670336920e-13
4.000000000000000000e+00 1.256389356196239817e-12
4.000000000000000000e+00 4.124226603405331903e-14
4.000000000000000000e+00 2.217075789122316922e-14
4.000000000000000000e+00 1.508662424484374857e-13
4.000000000000000000e+00 2.250854033507293044e-12
4.000000000000000000e+00 1.175048982289132865e-12
4.000000000000000000e+00 3.827866057714420757e-13
4.000000000000000000e+00 7.879919436496070813e-13
4.000000000000000000e+00 3.062008035363314196e-13
4.000000000000000000e+00 1.216524874892063772e-13
4.000000000000000000e+00 2.539971097780103669e-12
4.000000000000000000e+00 3.578472949739363244e-14
4.000000000000000000e+00 5.745397802385256709e-14
4.000000000000000000e+00 1.140583213678260025e-12
4.000000000000000000e+00 2.845230330152622106e-13
4.000000000000000000e+00 1.715017539503442035e-12
4.000000000000000000e+00 2.299687322063837536e-12
4.000000000000000000e+00 1.418741656836765109e-12
4.000000000000000000e+00 2.223886870843225835e-11
4.000000000000000000e+00 1.249246003393712094e-13
4.000000000000000000e+00 5.397460151206250255e-13
4.000000000000000000e+00 2.394280345810937832e-13
4.000000000000000000e+00 2.281607983991600732e-12
4.000000000000000000e+00 1.247018442807025191e-13
4.000000000000000000e+00 1.254394900260607554e-13
4.000000000000000000e+00 1.069555613859080193e-13
4.000000000000000000e+00 3.788780256757187311e-14
4.000000000000000000e+00 2.292050147829442124e-13
4.000000000000000000e+00 9.104451181589556551e-13
4.000000000000000000e+00 5.766227952405989699e-13
4.000000000000000000e+00 1.515593734495102285e-13
4.000000000000000000e+00 1.026301102270260409e-12
4.000000000000000000e+00 1.955992245021688321e-12
4.000000000000000000e+00 1.940707508517755071e-13
4.000000000000000000e+00 3.716140866410475090e-14
4.000000000000000000e+00 7.083605862081711848e-14
4.000000000000000000e+00 1.688148992396910289e-12
4.000000000000000000e+00 3.454678209176842436e-12
4.000000000000000000e+00 2.440760184917734685e-13
4.000000000000000000e+00 1.207166067113704621e-12
4.000000000000000000e+00 9.882361577367630838e-13
4.000000000000000000e+00 1.481220028467058257e-13
4.000000000000000000e+00 1.347188104780178059e-13
4.000000000000000000e+00 3.073439160245271449e-13
4.000000000000000000e+00 3.809364586160628647e-13
4.000000000000000000e+00 7.011323265322960355e-14
4.000000000000000000e+00 1.630309431802790528e-13
4.000000000000000000e+00 1.535548910335899459e-12
4.000000000000000000e+00 6.775716611059428809e-12
4.000000000000000000e+00 1.243296850762816492e-13
4.000000000000000000e+00 1.129225994978342748e-12
4.000000000000000000e+00 1.896103565485935871e-13
4.000000000000000000e+00 3.550423120498610150e-14
4.000000000000000000e+00 2.591204126233329589e-12
4.000000000000000000e+00 3.275595266218259742e-13
4.000000000000000000e+00 9.188100715902334975e-14
4.000000000000000000e+00 2.704039585433354793e-13
4.000000000000000000e+00 4.346532659286693804e-13
5.000000000000000000e+00 5.663122257893756204e-12
5.000000000000000000e+00 6.345274206170069722e-13
5.000000000000000000e+00 1.073722883105915656e-12
5.000000000000000000e+00 1.288265523451979663e-13
5.000000000000000000e+00 1.251590379105731100e-12
5.000000000000000000e+00 1.604529284277357974e-13
5.000000000000000000e+00 3.595809654113425402e-12
5.000000000000000000e+00 1.718077378654438998e-13
5.000000000000000000e+00 8.010826294268745023e-13
5.000000000000000000e+00 4.840517018292567130e-14
5.000000000000000000e+00 7.414083305848403751e-13
5.000000000000000000e+00 7.238496871911503399e-13
5.000000000000000000e+00 2.941927766702341849e-13
5.000000000000000000e+00 3.023120879840086954e-13
5.000000000000000000e+00 4.384381619956284363e-13
5.000000000000000000e+00 3.696930227171670922e-13
5.000000000000000000e+00 2.453680274260144557e-12
5.000000000000000000e+00 3.170916845343617197e-14
5.000000000000000000e+00 1.888887074788554753e-12
5.000000000000000000e+00 4.355537578325414042e-13
5.000000000000000000e+00 2.429574708205474362e-13
5.000000000000000000e+00 9.624666488287992139e-13
5.000000000000000000e+00 1.636463636370102896e-10
5.000000000000000000e+00 3.064867495700696269e-13
5.000000000000000000e+00 4.883535681449381568e-13
5.000000000000000000e+00 1.169449835040777031e-12
5.000000000000000000e+00 6.981373945638232430e-13
5.000000000000000000e+00 2.119179919550360924e-13
5.000000000000000000e+00 4.730129189665760081e-13
5.000000000000000000e+00 7.713127272494285661e-12
5.000000000000000000e+00 4.380940218137771272e-13
5.000000000000000000e+00 3.437106167727907779e-12
5.000000000000000000e+00 1.113160658099082338e-12
5.000000000000000000e+00 7.095529696525571813e-13
5.000000000000000000e+00 7.894501046871803596e-13
5.000000000000000000e+00 4.907460569538280983e-14
5.000000000000000000e+00 5.125549630728905643e-14
5.000000000000000000e+00 9.891204261948180651e-14
5.000000000000000000e+00 4.588328521253035661e-13
5.000000000000000000e+00 7.381060500010634744e-13
5.000000000000000000e+00 3.083170643372792763e-13
5.000000000000000000e+00 4.663956769626025293e-14
5.000000000000000000e+00 3.013074405817110418e-13
5.000000000000000000e+00 3.384556457206786590e-13
5.000000000000000000e+00 1.793092243024250713e-13
5.000000000000000000e+00 4.245023183098281703e-13
5.000000000000000000e+00 3.277174458610763782e-13
5.000000000000000000e+00 1.900562564705921003e-13
5.000000000000000000e+00 1.259300436543044318e-13
5.000000000000000000e+00 1.432449773105497844e-13
5.000000000000000000e+00 3.710782671254707734e-13
5.000000000000000000e+00 1.712822269327270905e-13
5.000000000000000000e+00 1.482211214217631500e-13
5.000000000000000000e+00 1.771471582930877117e-11
5.000000000000000000e+00 3.363799801393544423e-13
5.000000000000000000e+00 8.638716618626402320e-14
5.000000000000000000e+00 1.195461801259152126e-13
5.000000000000000000e+00 1.387748652563124694e-13
5.000000000000000000e+00 9.727154593133009529e-13
5.000000000000000000e+00 5.875603768750607138e-13
5.000000000000000000e+00 1.559667577593423237e-13
5.000000000000000000e+00 4.119668762966759124e-13
5.000000000000000000e+00 9.231264482561859579e-14
5.000000000000000000e+00 9.781246984832774469e-14
5.000000000000000000e+00 3.345092276291152335e-13
5.000000000000000000e+00 3.453395297119496412e-13
5.000000000000000000e+00 9.340162235067781771e-13
5.000000000000000000e+00 1.613526996175635226e-13
5.000000000000000000e+00 9.810960431511308221e-14
5.000000000000000000e+00 1.825818379408247796e-13
5.000000000000000000e+00 1.450101110486292500e-12
5.000000000000000000e+00 3.786439255065932296e-13
5.000000000000000000e+00 1.755305011627052902e-13
5.000000000000000000e+00 3.245546238550632962e-13
5.000000000000000000e+00 4.073922109196093292e-12
5.000000000000000000e+00 7.236465141278303889e-14
5.000000000000000000e+00 2.123528813654089770e-14
5.000000000000000000e+00 2.169924044062038759e-12
5.000000000000000000e+00 2.487270732954248921e-12
5.000000000000000000e+00 2.337820187316066350e-13
5.000000000000000000e+00 1.317211630022529030e-13
5.000000000000000000e+00 4.735538273481560719e-14
5.000000000000000000e+00 1.493741737300164239e-13
5.000000000000000000e+00 1.618865503782431152e-12
5.000000000000000000e+00 1.709321359361674544e-12
5.000000000000000000e+00 2.064145267139641602e-13
5.000000000000000000e+00 3.635668042201830992e-13
5.000000000000000000e+00 2.267964813778572035e-13
5.000000000000000000e+00 8.313982227613520013e-14
5.000000000000000000e+00 7.191134813900184361e-13
5.000000000000000000e+00 6.503089017365339185e-12
5.000000000000000000e+00 3.519233179973269604e-13
5.000000000000000000e+00 1.600849368075508153e-12
5.000000000000000000e+00 2.473041571529372528e-13
5.000000000000000000e+00 6.020417534957616010e-14
5.000000000000000000e+00 4.535627308270918575e-14
5.000000000000000000e+00 1.804875330121231649e-11
5.000000000000000000e+00 3.972024161721479612e-13
5.000000000000000000e+00 5.062811034207564188e-14
5.000000000000000000e+00 1.432163150847753933e-13
6.000000000000000000e+00 1.780336819162065643e-12
6.000000000000000000e+00 7.773527168104678033e-12
6.000000000000000000e+00 4.467466811299079481e-13
6.000000000000000000e+00 6.330224973293160168e-12
6.000000000000000000e+00 5.775784122901816200e-14
6.000000000000000000e+00 4.594668174546566090e-13
6.000000000000000000e+00 2.912143060960502375e-13
6.000000000000000000e+00 1.605523724859665395e-12
6.000000000000000000e+00 6.659001537291228659e-13
6.000000000000000000e+00 1.992443175970625065e-13
6.000000000000000000e+00 8.206228014536330982e-13
6.000000000000000000e+00 8.206671222980704004e-13
6.000000000000000000e+00 1.589509346255841464e-12
6.000000000000000000e+00 6.725617084722914373e-14
6.000000000000000000e+00 4.076808247680509703e-13
6.000000000000000000e+00 1.008499611662091417e-11
6.000000000000000000e+00 5.964903227455135472e-12
6.000000000000000000e+00 8.446704714211553656e-13
6.000000000000000000e+00 1.891094086878724412e-13
6.000000000000000000e+00 4.535589589003560128e-12
6.000000000000000000e+00 4.759861866472740213e-13
6.000000000000000000e+00 6.933064780036719183e-13
6.000000000000000000e+00 9.312873422873478222e-13
6.000000000000000000e+00 6.160759349316598486e-13
6.000000000000000000e+00 1.931143818273293321e-12
6.000000000000000000e+00 6.551611106554598984e-12
6.000000000000000000e+00 2.352227330982002609e-12
6.000000000000000000e+00 7.842322564494070646e-12
6.000000000000000000e+00 2.791560942151370282e-12
6.000000000000000000e+00 5.122052528626443830e-13
6.000000000000000000e+00 3.948098978593275886e-14
6.000000000000000000e+00 3.520721791707831616e-13
6.000000000000000000e+00 1.477182101518380359e-13
6.000000000000000000e+00 1.844861794884534506e-13
6.000000000000000000e+00 2.043356099949305359e-12
6.000000000000000000e+00 9.054224071290563569e-12
6.000000000000000000e+00 9.496753375177525792e-12
6.000000000000000000e+00 2.822957075062491564e-12
6.000000000000000000e+00 3.107942079257516353e-13
6.000000000000000000e+00 1.638036003885887186e-13
6.000000000000000000e+00 4.601688531911619196e-13
6.000000000000000000e+00 1.180837400476932258e-10
6.000000000000000000e+00 1.415130271344804394e-11
6.000000000000000000e+00 1.317596597666307940e-10
6.000000000000000000e+00 8.116398155597874893e-13
6.000000000000000000e+00 2.795601314455457162e-13
6.000000000000000000e+00 3.146903225989145337e-13
6.000000000000000000e+00 7.515207173169927143e-13
6.000000000000000000e+00 8.259071521420092453e-14
6.000000000000000000e+00 1.111802602939865222e-11
6.000000000000000000e+00 1.504903406786509908e-13
6.000000000000000000e+00 6.212838002332784700e-12
6.000000000000000000e+00 7.061974644538384815e-13
6.000000000000000000e+00 9.964542195312531780e-13
6.000000000000000000e+00 5.484624328236087351e-14
6.000000000000000000e+00 8.236384574635271415e-12
6.000000000000000000e+00 8.854988544034961483e-13
6.000000000000000000e+00 1.102715291299099696e-13
6.000000000000000000e+00 1.807040915809049267e-12
6.000000000000000000e+00 2.515650460994515082e-12
6.000000000000000000e+00 3.197690298954714287e-11
6.000000000000000000e+00 5.724656063505382007e-12
6.000000000000000000e+00 4.562751916969646826e-13
6.000000000000000000e+00 9.519439909221845142e-14
6.000000000000000000e+00 6.379318361238253497e-13
6.000000000000000000e+00 1.184512750257399523e-12
6.000000000000000000e+00 1.806015196533390327e-12
6.000000000000000000e+00 3.750687718099504380e-13
6.000000000000000000e+00 3.473145368561315125e-12
6.000000000000000000e+00 2.664884833396755139e-13
6.000000000000000000e+00 2.623741793372300357e-11
6.000000000000000000e+00 4.316005613872742775e-12
6.000000000000000000e+00 3.683838408484224600e-13
6.000000000000000000e+00 1.249149916965409262e-12
6.000000000000000000e+00 6.527801095212240994e-13
6.000000000000000000e+00 2.650281608231370549e-14
6.000000000000000000e+00 3.172421239618828222e-12
6.000000000000000000e+00 4.986538137356168731e-13
6.000000000000000000e+00 1.769144486951552150e-11
6.000000000000000000e+00 7.542082939276161842e-14
6.000000000000000000e+00 8.795697466246037979e-13
6.000000000000000000e+00 1.803734060236630837e-12
6.000000000000000000e+00 1.267090711795224714e-13
6.000000000000000000e+00 8.207547948201198346e-13
6.000000000000000000e+00 9.915938342549885641e-12
6.000000000000000000e+00 2.265942058966457609e-12
6.000000000000000000e+00 2.024197894600676898e-12
6.000000000000000000e+00 1.473957473319678944e-11
6.000000000000000000e+00 1.081986600434483658e-12
6.000000000000000000e+00 7.421945481357428781e-12
6.000000000000000000e+00 4.953233002863497336e-13
6.000000000000000000e+00 3.795458824934472385e-11
6.000000000000000000e+00 1.406280610815725666e-12
6.000000000000000000e+00 9.774631873392518867e-13
6.000000000000000000e+00 4.786593329788294116e-13
6.000000000000000000e+00 3.685681229070609314e-13
6.000000000000000000e+00 2.216887840274218595e-12
6.000000000000000000e+00 8.266371229517043439e-12
6.000000000000000000e+00 1.123816638269811345e-12
6.000000000000000000e+00 4.844027470666159105e-13
7.000000000000000000e+00 6.853005308459463650e-12
7.000000000000000000e+00 3.437655129108464262e-13
7.000000000000000000e+00 2.016998026564530359e-11
7.000000000000000000e+00 4.573823081461862800e-13
7.000000000000000000e+00 3.029930124317008950e-11
7.000000000000000000e+00 3.230948442747766918e-11
7.000000000000000000e+00 7.372736266223090065e-13
7.000000000000000000e+00 5.746826145502003732e-12
7.000000000000000000e+00 7.320525813050239407e-13
7.000000000000000000e+00 8.635534729630778921e-14
7.000000000000000000e+00 1.094655373178089047e-10
7.000000000000000000e+00 5.561385723725487090e-13
7.000000000000000000e+00 2.439904316603122799e-13
7.000000000000000000e+00 2.305500511931389074e-13
7.000000000000000000e+00 1.229065456142129807e-12
7.000000000000000000e+00 1.275678958587686482e-11
7.000000000000000000e+00 1.259293444601686634e-11
7.000000000000000000e+00 1.981488309361691000e-12
7.000000000000000000e+00 2.325442030841232621e-12
7.000000000000000000e+00 2.770417278206900743e-12
7.000000000000000000e+00 6.309064559505675437e-13
7.000000000000000000e+00 1.229937597175395440e-12
7.000000000000000000e+00 9.721128755316684287e-12
7.000000000000000000e+00 1.777407425425709708e-13
7.000000000000000000e+00 1.282607732779324841e-10
7.000000000000000000e+00 7.056104728121646644e-13
7.000000000000000000e+00 1.520239609357830014e-12
7.000000000000000000e+00 8.531640182533675752e-13
7.000000000000000000e+00 2.084840709362191560e-12
7.000000000000000000e+00 1.571842204234873479e-12
7.000000000000000000e+00 2.687599674996886554e-12
7.000000000000000000e+00 2.284191100940539508e-13
7.000000000000000000e+00 3.725166570037959601e-12
7.000000000000000000e+00 4.711525629120381630e-13
7.000000000000000000e+00 2.592873388123027080e-11
7.000000000000000000e+00 5.414473427290997480e-13
7.000000000000000000e+00 4.300650130241236412e-12
7.000000000000000000e+00 1.314412663832969420e-12
7.000000000000000000e+00 7.470808383893600803e-13
7.000000000000000000e+00 3.034840576149990724e-13
7.000000000000000000e+00 1.436042003170604694e-10
7.000000000000000000e+00 5.445670305224182882e-13
7.000000000000000000e+00 2.903467916323802762e-11
7.000000000000000000e+00 2.573351193020152997e-11
7.000000000000000000e+00 4.849329062907202640e-13
7.000000000000000000e+00 3.931101847743613594e-12
7.000000000000000000e+00 1.234960291240031895e-12
7.000000000000000000e+00 3.406334586172497608e-13
7.000000000000000000e+00 8.296770606299085317e-12
7.000000000000000000e+00 4.957220053911462854e-13
7.000000000000000000e+00 7.453394922257869840e-13
7.000000000000000000e+00 2.185189339467512017e-12
7.000000000000000000e+00 4.003735431680241406e-12
7.000000000000000000e+00 4.376183623624991674e-12
7.000000000000000000e+00 7.117013288930075588e-13
7.000000000000000000e+00 1.612816353670361272e-11
7.000000000000000000e+00 2.736274347213460211e-11
7.000000000000000000e+00 1.964755614489907053e-12
7.000000000000000000e+00 7.508467967425873320e-13
7.000000000000000000e+00 2.136894047300681975e-12
7.000000000000000000e+00 7.108419574201372340e-12
7.000000000000000000e+00 1.741731744938414928e-13
7.000000000000000000e+00 1.689321550085683473e-12
7.000000000000000000e+00 7.219567632415670501e-12
7.000000000000000000e+00 3.490555639850039435e-12
7.000000000000000000e+00 1.356126074657648154e-12
7.000000000000000000e+00 4.286999377148904010e-13
7.000000000000000000e+00 1.113748662890592838e-12
7.000000000000000000e+00 6.608754862607825968e-13
7.000000000000000000e+00 8.136141959072220921e-12
7.000000000000000000e+00 4.797273568886704173e-12
7.000000000000000000e+00 6.050730660339452694e-12
7.000000000000000000e+00 2.683052635211667228e-11
7.000000000000000000e+00 5.803334340770175098e-12
7.000000000000000000e+00 2.826244807999754082e-11
7.000000000000000000e+00 7.038269793746173825e-13
7.000000000000000000e+00 2.276289063852706037e-11
7.000000000000000000e+00 2.557104750188671491e-12
7.000000000000000000e+00 1.854409226051224913e-12
7.000000000000000000e+00 1.188933278350559832e-12
7.000000000000000000e+00 1.110658896927460643e-12
7.000000000000000000e+00 1.894398750942065994e-12
7.000000000000000000e+00 1.876204451768092265e-12
7.000000000000000000e+00 1.078433864833133487e-12
7.000000000000000000e+00 4.766269906468686876e-11
7.000000000000000000e+00 1.352375205959470984e-12
7.000000000000000000e+00 9.176586755899523134e-12
7.000000000000000000e+00 3.449040777989923949e-12
7.000000000000000000e+00 1.209515379718971323e-11
7.000000000000000000e+00 1.352715796737892100e-13
7.000000000000000000e+00 3.299491856872642203e-12
7.000000000000000000e+00 3.189909253303260213e-08
7.000000000000000000e+00 2.633004317288449060e-12
7.000000000000000000e+00 7.403847630908763256e-14
7.000000000000000000e+00 1.544546387689750963e-12
7.000000000000000000e+00 1.205047803268384897e-11
7.000000000000000000e+00 1.352878507449373192e-10
7.000000000000000000e+00 1.402622374859719471e-12
7.000000000000000000e+00 6.917805810766857890e-12
7.000000000000000000e+00 3.874534510775524949e-13
8.000000000000000000e+00 2.870234892034249570e-13
8.000000000000000000e+00 1.808275890495979914e-13
8.000000000000000000e+00 7.952647491560201102e-13
8.000000000000000000e+00 1.076915356800467659e-12
8.000000000000000000e+00 1.430545563351890999e-10
8.000000000000000000e+00 4.729280103093041847e-13
8.000000000000000000e+00 3.179026354261451903e-12
8.000000000000000000e+00 8.661136354235417073e-13
8.000000000000000000e+00 6.500689180327996310e-13
8.000000000000000000e+00 4.648172654709671653e-13
8.000000000000000000e+00 2.004291071800240935e-11
8.000000000000000000e+00 1.210345318505064784e-11
8.000000000000000000e+00 1.552375021217484460e-12
8.000000000000000000e+00 1.530892671285711140e-12
8.000000000000000000e+00 8.911832883120558541e-12
8.000000000000000000e+00 3.422909659446592551e-11
8.000000000000000000e+00 4.689031184256387875e-12
8.000000000000000000e+00 8.397264542649829534e-11
8.000000000000000000e+00 3.343174443351992154e-12
8.000000000000000000e+00 1.422764297345050881e-12
8.000000000000000000e+00 2.394905550378462794e-12
8.000000000000000000e+00 5.621000859381124864e-12
8.000000000000000000e+00 1.487890584684489766e-13
8.000000000000000000e+00 8.208157257699336620e-12
8.000000000000000000e+00 1.732478405712893075e-10
8.000000000000000000e+00 2.809458383409334492e-12
8.000000000000000000e+00 1.017913914935559853e-11
8.000000000000000000e+00 3.674920307564040957e-13
8.000000000000000000e+00 1.180520952524687955e-12
8.000000000000000000e+00 2.114123148301798933e-11
8.000000000000000000e+00 8.233396938215747797e-13
8.000000000000000000e+00 1.216385242582773304e-10
8.000000000000000000e+00 1.701288879893926520e-12
8.000000000000000000e+00 4.095962536735035747e-12
8.000000000000000000e+00 1.356721026608511756e-12
8.000000000000000000e+00 6.654335094410693038e-12
8.000000000000000000e+00 7.969309627841383865e-12
8.000000000000000000e+00 4.690185474390251207e-13
8.000000000000000000e+00 7.332518415095030204e-12
8.000000000000000000e+00 8.232194742758488322e-12
8.000000000000000000e+00 2.534607974063653336e-10
8.000000000000000000e+00 1.147200872541157868e-12
8.000000000000000000e+00 3.914805936629474835e-12
8.000000000000000000e+00 2.648710033336647255e-13
8.000000000000000000e+00 2.656612163213728291e-13
8.000000000000000000e+00 1.019908513715308047e-12
8.000000000000000000e+00 1.918782857691628165e-11
8.000000000000000000e+00 7.670506480920918620e-12
8.000000000000000000e+00 4.178640547328786788e-13
8.000000000000000000e+00 2.060392362262366943e-12
8.000000000000000000e+00 2.411602296427897728e-12
8.000000000000000000e+00 7.727287076545417956e-12
8.000000000000000000e+00 4.220114458265590884e-13
8.000000000000000000e+00 2.436556166562874663e-13
8.000000000000000000e+00 1.431913407007398973e-11
8.000000000000000000e+00 3.169661646422643486e-11
8.000000000000000000e+00 4.795769991442207357e-12
8.000000000000000000e+00 1.959823216173314443e-11
8.000000000000000000e+00 3.379858055320670648e-11
8.000000000000000000e+00 3.792690412666058531e-13
8.000000000000000000e+00 1.067061489556959227e-12
8.000000000000000000e+00 2.579027390017393609e-12
8.000000000000000000e+00 7.902542757947353358e-12
8.000000000000000000e+00 4.956358686823386601e-12
8.000000000000000000e+00 7.965410830275446699e-13
8.000000000000000000e+00 1.062231316006617454e-11
8.000000000000000000e+00 2.396027889393001047e-12
8.000000000000000000e+00 9.017408230740545633e-13
8.000000000000000000e+00 7.773298508259270128e-13
8.000000000000000000e+00 2.145872359097360011e-13
8.000000000000000000e+00 7.862528966504667131e-12
8.000000000000000000e+00 5.161364703097546045e-13
8.000000000000000000e+00 9.060061110914142805e-12
8.000000000000000000e+00 5.123937742869054451e-13
8.000000000000000000e+00 2.773140426583647661e-12
8.000000000000000000e+00 2.598393402907560595e-12
8.000000000000000000e+00 7.485660174087613053e-13
8.000000000000000000e+00 7.662349952690988504e-12
8.000000000000000000e+00 2.744590201240785697e-11
8.000000000000000000e+00 7.915507482213112907e-13
8.000000000000000000e+00 1.101671665856759349e-11
8.000000000000000000e+00 6.382949494912734516e-13
8.000000000000000000e+00 1.848971404287145845e-13
8.000000000000000000e+00 4.117861954308630148e-10
8.000000000000000000e+00 7.839765057745847691e-13
8.000000000000000000e+00 9.382154374067156015e-13
8.000000000000000000e+00 1.470388760145850894e-12
8.000000000000000000e+00 5.616891213371757533e-11
8.000000000000000000e+00 6.922179989297371471e-13
8.000000000000000000e+00 5.360427300945112563e-11
8.000000000000000000e+00 6.227622311545424683e-13
8.000000000000000000e+00 2.462887102788606954e-12
8.000000000000000000e+00 1.035709823725380851e-12
8.000000000000000000e+00 4.157639766087323734e-11
8.000000000000000000e+00 3.554080001136073843e-13
8.000000000000000000e+00 7.881582102491744298e-12
8.000000000000000000e+00 7.635522725431079159e-12
8.000000000000000000e+00 8.657714183033969343e-12
8.000000000000000000e+00 4.031769592065239345e-12
8.000000000000000000e+00 4.158174111427756421e-11


==> error_2local_3mix.dat <==
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 8.565462373594616410e-15
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 4.577566798522237452e-16
1.000000000000000000e+00 6.367167763562643060e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 3.248706834302235635e-16
1.000000000000000000e+00 1.788297143277650414e-15
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.356336345778099200e-15
1.000000000000000000e+00 4.611102534756203388e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 4.475452091311809617e-16
1.000000000000000000e+00 1.409079912234832765e-13
1.000000000000000000e+00 1.177569344012831190e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 3.925231146709437794e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 2.237726045655904808e-16
1.000000000000000000e+00 5.214799211354907848e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 1.242557301287839106e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 9.630824789273724260e-16
1.000000000000000000e+00 1.688305753616064869e-16
1.000000000000000000e+00 1.185718710066886779e-16
1.000000000000000000e+00 2.577684679734114289e-16
1.000000000000000000e+00 9.574335488738773043e-17
1.000000000000000000e+00 2.088883680402604641e-16
1.000000000000000000e+00 2.979687407032012292e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 2.940650514817884532e-16
1.000000000000000000e+00 1.048852317647241135e-15
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 5.978733960281816517e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 3.650675994272796584e-16
1.000000000000000000e+00 7.447602459741819353e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.999215988638303196e-16
1.000000000000000000e+00 4.965068306494546235e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 4.910462595695866874e-16
1.000000000000000000e+00 5.635475559608569416e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 4.611102534756203388e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.040870225031090363e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 2.391654643720554064e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 7.364386412590295383e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.391654643720554064e-16
1.000000000000000000e+00 6.377745716588144172e-16
1.000000000000000000e+00 9.650801630464006265e-16
1.000000000000000000e+00 4.972820174300706344e-16
1.000000000000000000e+00 9.226380847435023595e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 8.886119947416682612e-16
1.000000000000000000e+00 4.996003610813204432e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 2.789400827296864545e-16
1.000000000000000000e+00 3.870921840322599993e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 3.595232713722805156e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 1.738276021468192017e-16
1.000000000000000000e+00 3.433175098891677842e-16
1.000000000000000000e+00 3.608600111267804280e-16
1.000000000000000000e+00 3.815760786470701153e-16
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 1.118863022827952404e-16
1.000000000000000000e+00 1.185150078446443489e-15
1.000000000000000000e+00 5.828670879282071837e-16
1.000000000000000000e+00 2.447531919918932910e-15
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 2.820299748310325260e-16
1.000000000000000000e+00 2.765129631539419651e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 4.379755957367586872e-16
2.000000000000000000e+00 6.444374787781766978e-01
2.000000000000000000e+00 6.980425778585077623e-01
2.000000000000000000e+00 5.833188289050575959e-01
2.000000000000000000e+00 4.482719838826701442e-01
2.000000000000000000e+00 9.321234545654130121e-01
2.000000000000000000e+00 3.605562989144319719e-01
2.000000000000000000e+00 5.524938421491326634e-01
2.000000000000000000e+00 4.974763758918291923e-01
2.000000000000000000e+00 6.219387210615804351e-01
2.000000000000000000e+00 7.812971319595921615e-01
2.000000000000000000e+00 6.743758811469615644e-01
2.000000000000000000e+00 6.531740611349409198e-01
2.000000000000000000e+00 8.827729796571099907e-01
2.000000000000000000e+00 9.324349346511956460e-01
2.000000000000000000e+00 7.513786687816552678e-01
2.000000000000000000e+00 6.644002033693905407e-01
2.000000000000000000e+00 3.202919359614264661e-01
2.000000000000000000e+00 6.022758772935740135e-01
2.000000000000000000e+00 6.779541937008722874e-01
2.000000000000000000e+00 7.095521443863160860e-01
2.000000000000000000e+00 2.155401545966705856e-01
2.000000000000000000e+00 3.566501702383364503e-01
2.000000000000000000e+00 7.184090467525506840e-01
2.000000000000000000e+00 5.604304061927826153e-01
2.000000000000000000e+00 8.871564748209214146e-01
2.000000000000000000e+00 5.714486413830620615e-01
2.000000000000000000e+00 7.254400729788317292e-01
2.000000000000000000e+00 6.060889384703163074e-01
2.000000000000000000e+00 8.788467972843720943e-01
2.000000000000000000e+00 7.529310191968121568e-01
2.000000000000000000e+00 9.225003663163727774e-01
2.000000000000000000e+00 5.504216492359669255e-01
2.000000000000000000e+00 6.576031691731489826e-01
2.000000000000000000e+00 8.729044333250037813e-01
2.000000000000000000e+00 6.269797720832583909e-01
2.000000000000000000e+00 3.478078458984694699e-01
2.000000000000000000e+00 8.133535466175817463e-01
2.000000000000000000e+00 8.089242354756350784e-01
2.000000000000000000e+00 9.113914621731048493e-01
2.000000000000000000e+00 7.328301666242712509e-01
2.000000000000000000e+00 5.566143867372960186e-01
2.000000000000000000e+00 9.485851220756972291e-01
2.000000000000000000e+00 4.509853817019347511e-01
2.000000000000000000e+00 1.214708108714743995e+00
2.000000000000000000e+00 6.010024030414851115e-01
2.000000000000000000e+00 4.445471971447617077e-01
2.000000000000000000e+00 5.239606770305876848e-01
2.000000000000000000e+00 7.451785891539558504e-01
2.000000000000000000e+00 4.322375816815867133e-01
2.000000000000000000e+00 1.165972301811929457e+00
2.000000000000000000e+00 5.151552074854465202e-01
2.000000000000000000e+00 7.642113753396510001e-01
2.000000000000000000e+00 9.293972119762458073e-01
2.000000000000000000e+00 1.026872301374725627e+00
2.000000000000000000e+00 7.489711451642319107e-01
2.000000000000000000e+00 7.915518412369462187e-01
2.000000000000000000e+00 8.212013362465760968e-01
2.000000000000000000e+00 9.778385176680692847e-01
2.000000000000000000e+00 6.381168843986237960e-01
2.000000000000000000e+00 6.130937714268005490e-01
2.000000000000000000e+00 4.723101694293337371e-01
2.000000000000000000e+00 5.734356699699925120e-01
2.000000000000000000e+00 7.675259937248271047e-01
2.000000000000000000e+00 2.680257788157780485e-01
2.000000000000000000e+00 4.700385974705292846e-01
2.000000000000000000e+00 8.669178668877836058e-01
2.000000000000000000e+00 5.516265728799965018e-01
2.000000000000000000e+00 7.693860099355732673e-01
2.000000000000000000e+00 8.270969533962611031e-01
2.000000000000000000e+00 7.749229445466172539e-01
2.000000000000000000e+00 8.739504996820691707e-01
2.000000000000000000e+00 8.621739126240282047e-01
2.000000000000000000e+00 9.521176041256795841e-02
2.000000000000000000e+00 8.884747099594201281e-01
2.000000000000000000e+00 7.544963692755665141e-01
2.000000000000000000e+00 6.114978873768025514e-01
2.000000000000000000e+00 2.895603631635695341e-01
2.000000000000000000e+00 6.809681700470394672e-01
2.000000000000000000e+00 3.108456623262008667e-01
2.000000000000000000e+00 8.163119058742067669e-01
2.000000000000000000e+00 8.220788283804520979e-01
2.000000000000000000e+00 7.392971047811744967e-01
2.000000000000000000e+00 8.415709012590002480e-01
2.000000000000000000e+00 6.099424442977183780e-01
2.000000000000000000e+00 7.394314432189674768e-01
2.000000000000000000e+00 8.278357596474891222e-01
2.000000000000000000e+00 7.739854942894695000e-01
2.000000000000000000e+00 1.014062291351078143e-01
2.000000000000000000e+00 5.834951125093009727e-01
2.000000000000000000e+00 6.330614922859876259e-01
2.000000000000000000e+00 8.670417097181400967e-01
2.000000000000000000e+00 7.092632983864001206e-01
2.000000000000000000e+00 9.606952880987660315e-01
2.000000000000000000e+00 6.953846970626085255e-01
2.000000000000000000e+00 9.368168430939858293e-01
2.000000000000000000e+00 5.541554469801434069e-01
2.000000000000000000e+00 3.250071580938331817e-01
2.000000000000000000e+00 6.944580214065803059e-01
2.000000000000000000e+00 7.652369736469603057e-01
2.000000000000000000e+00 8.155902269704031760e-01
3.000000000000000000e+00 1.741285458694283947e-14
3.000000000000000000e+00 1.104403618608311646e-14
3.000000000000000000e+00 5.332443515124189905e-14
3.000000000000000000e+00 4.644329351397405793e-14
3.000000000000000000e+00 1.669120604001723506e-14
3.000000000000000000e+00 2.612434559100734307e-13
3.000000000000000000e+00 1.102344197556657681e-14
3.000000000000000000e+00 1.483528757567434749e-13
3.000000000000000000e+00 4.396862919353928131e-15
3.000000000000000000e+00 1.380986589617735405e-14
3.000000000000000000e+00 1.670765070740735569e-14
3.000000000000000000e+00 5.379621540699558219e-14
3.000000000000000000e+00 1.079648470228842613e-14
3.000000000000000000e+00 7.084526745294954857e-15
3.000000000000000000e+00 1.920454944216581854e-13
3.000000000000000000e+00 1.228777078674092295e-13
3.000000000000000000e+00 1.060802296625381788e-12
3.000000000000000000e+00 2.981742186985085926e-14
3.000000000000000000e+00 9.044594055198301261e-15
3.000000000000000000e+00 2.206436353054327393e-14
3.000000000000000000e+00 1.495374349725788799e-14
3.000000000000000000e+00 2.267185442120181400e-14
3.000000000000000000e+00 8.685614105355426717e-14
3.000000000000000000e+00 2.450240594880817802e-13
3.000000000000000000e+00 7.180097881671985765e-14
3.000000000000000000e+00 7.188926828328024720e-15
3.000000000000000000e+00 1.491068084819688030e-14
3.000000000000000000e+00 8.565560041532854052e-15
3.000000000000000000e+00 1.504709222583882274e-14
3.000000000000000000e+00 4.886883527992506371e-15
3.000000000000000000e+00 6.222800589956728728e-14
3.000000000000000000e+00 3.382134690812877163e-14
3.000000000000000000e+00 1.421386019967624138e-14
3.000000000000000000e+00 4.156258623219688913e-15
3.000000000000000000e+00 1.885046091222711888e-14
3.000000000000000000e+00 9.054347929284551746e-15
3.000000000000000000e+00 1.073241548698724494e-14
3.000000000000000000e+00 1.290189461477726300e-14
3.000000000000000000e+00 7.010939668721378301e-15
3.000000000000000000e+00 2.950141963363234605e-15
3.000000000000000000e+00 1.330675016787120077e-14
3.000000000000000000e+00 4.242094643409673989e-15
3.000000000000000000e+00 4.133813191470066507e-14
3.000000000000000000e+00 4.106734830071264722e-14
3.000000000000000000e+00 1.867964703631031085e-14
3.000000000000000000e+00 9.992607467612524443e-15
3.000000000000000000e+00 4.091248018696028790e-14
3.000000000000000000e+00 2.164164932815727561e-14
3.000000000000000000e+00 6.509437449655962760e-15
3.000000000000000000e+00 5.028307182868105345e-15
3.000000000000000000e+00 3.703242634212946651e-14
3.000000000000000000e+00 5.563752293951660768e-15
3.000000000000000000e+00 6.815090672975736954e-14
3.000000000000000000e+00 4.285138583136003238e-15
3.000000000000000000e+00 6.990331866634903768e-15
3.000000000000000000e+00 1.882176676179599287e-14
3.000000000000000000e+00 3.926485779156212682e-15
3.000000000000000000e+00 1.288907226892518707e-14
3.000000000000000000e+00 1.700090437570041537e-13
3.000000000000000000e+00 1.894335740347985863e-14
3.000000000000000000e+00 1.685423102782551354e-14
3.000000000000000000e+00 3.644304956168790092e-15
3.000000000000000000e+00 1.202061596603315457e-14
3.000000000000000000e+00 1.597259298802870496e-14
3.000000000000000000e+00 3.448553917130990672e-15
3.000000000000000000e+00 1.282945917000814595e-14
3.000000000000000000e+00 1.140177459166479297e-14
3.000000000000000000e+00 3.749904380298769367e-14
3.000000000000000000e+00 2.565030083596642102e-14
3.000000000000000000e+00 8.600488179631346153e-15
3.000000000000000000e+00 1.093151921065400822e-14
3.000000000000000000e+00 2.098032494373016744e-14
3.000000000000000000e+00 3.320151721895660334e-14
3.000000000000000000e+00 8.116347511570083164e-15
3.000000000000000000e+00 7.380217523591067895e-15
3.000000000000000000e+00 2.728035999951448748e-14
3.000000000000000000e+00 2.797789971314055836e-14
3.000000000000000000e+00 1.842670371906325200e-13
3.000000000000000000e+00 7.529850087419001751e-14
3.000000000000000000e+00 1.006895786098458343e-13
3.000000000000000000e+00 6.887968810034030671e-15
3.000000000000000000e+00 3.850876057024648955e-14
3.000000000000000000e+00 2.121710612411008883e-14
3.000000000000000000e+00 2.249159694823367282e-14
3.000000000000000000e+00 3.326989913964140500e-14
3.000000000000000000e+00 1.299991206440190211e-14
3.000000000000000000e+00 7.222207656081931306e-15
3.000000000000000000e+00 6.476319150248139792e-15
3.000000000000000000e+00 2.686178832832531308e-15
3.000000000000000000e+00 4.346653432743082336e-13
3.000000000000000000e+00 5.814919882231432948e-15
3.000000000000000000e+00 8.506183619323989436e-15
3.000000000000000000e+00 7.207843106995186435e-15
3.000000000000000000e+00 9.044058291994101205e-14
3.000000000000000000e+00 1.303670234047131507e-13
3.000000000000000000e+00 4.748430463163877931e-14
3.000000000000000000e+00 2.917829917245888279e-14
3.000000000000000000e+00 1.331149799907770389e-14
3.000000000000000000e+00 5.418523429430121045e-13
3.000000000000000000e+00 1.519435135225002401e-14
4.000000000000000000e+00 9.445183096015973104e-14
4.000000000000000000e+00 9.157159938111615036e-14
4.000000000000000000e+00 9.927296011417171240e-14
4.000000000000000000e+00 8.545746448219820669e-14
4.000000000000000000e+00 9.027887778780619341e-14
4.000000000000000000e+00 1.881758858567002818e-13
4.000000000000000000e+00 2.378343417168213154e-14
4.000000000000000000e+00 6.805879478988934490e-14
4.000000000000000000e+00 2.068625336436285391e-13
4.000000000000000000e+00 7.092001451354778764e-13
4.000000000000000000e+00 3.982740552229932055e-14
4.000000000000000000e+00 1.728736140520333336e-13
4.000000000000000000e+00 3.237387079385325487e-14
4.000000000000000000e+00 1.417635790768083312e-13
4.000000000000000000e+00 2.532938186007934232e-14
4.000000000000000000e+00 2.006498857256227581e-13
4.000000000000000000e+00 5.739885278921172741e-13
4.000000000000000000e+00 3.765680097871883850e-14
4.000000000000000000e+00 1.406938369627836170e-14
4.000000000000000000e+00 7.794985222900565178e-14
4.000000000000000000e+00 6.708451484404548487e-14
4.000000000000000000e+00 8.533620861582364114e-14
4.000000000000000000e+00 4.546643171826596217e-13
4.000000000000000000e+00 1.474658952486952943e-13
4.000000000000000000e+00 2.347200470478921685e-13
4.000000000000000000e+00 2.734098704145431154e-14
4.000000000000000000e+00 4.638516650749132703e-14
4.000000000000000000e+00 8.700947149751175316e-14
4.000000000000000000e+00 3.793905541403956586e-14
4.000000000000000000e+00 2.593164199583390949e-14
4.000000000000000000e+00 2.116651680028682867e-14
4.000000000000000000e+00 1.898287566056537854e-13
4.000000000000000000e+00 2.800438463470606810e-14
4.000000000000000000e+00 3.432411091225580038e-14
4.000000000000000000e+00 9.970483708602290308e-15
4.000000000000000000e+00 2.225915408350406538e-14
4.000000000000000000e+00 6.184330107352676866e-14
4.000000000000000000e+00 1.019558000221850538e-13
4.000000000000000000e+00 1.050544977976445582e-13
4.000000000000000000e+00 3.863399335165026926e-14
4.000000000000000000e+00 5.410320442285929107e-14
4.000000000000000000e+00 1.323972653630951079e-14
4.000000000000000000e+00 6.465461030264724127e-14
4.000000000000000000e+00 5.370484131655530965e-14
4.000000000000000000e+00 5.769303168770568318e-13
4.000000000000000000e+00 2.440961016393066897e-13
4.000000000000000000e+00 6.134252090510716689e-15
4.000000000000000000e+00 1.859253410396656387e-14
4.000000000000000000e+00 3.583118518254986512e-14
4.000000000000000000e+00 4.038162245142729903e-14
4.000000000000000000e+00 1.285931492655624054e-13
4.000000000000000000e+00 1.889445942509737370e-14
4.000000000000000000e+00 1.961321998050146195e-14
4.000000000000000000e+00 2.667649218213873772e-13
4.000000000000000000e+00 5.508496541486230931e-14
4.000000000000000000e+00 1.219257079609904943e-13
4.000000000000000000e+00 1.638472557540849875e-13
4.000000000000000000e+00 3.066072860566525213e-14
4.000000000000000000e+00 5.513366359259071305e-14
4.000000000000000000e+00 3.287444502929037156e-14
4.000000000000000000e+00 5.066177971898322482e-14
4.000000000000000000e+00 3.385447407323520664e-14
4.000000000000000000e+00 2.026512427038208321e-13
4.000000000000000000e+00 8.690764189445898176e-14
4.000000000000000000e+00 5.978013895988596121e-14
4.000000000000000000e+00 4.496688508036537097e-13
4.000000000000000000e+00 1.771072429186748903e-13
4.000000000000000000e+00 6.022315157608039483e-14
4.000000000000000000e+00 5.369272022796427233e-14
4.000000000000000000e+00 1.096748453282864503e-14
4.000000000000000000e+00 8.721413022345721389e-15
4.000000000000000000e+00 1.410552599241800875e-14
4.000000000000000000e+00 5.324522069182030060e-14
4.000000000000000000e+00 2.744102157942321588e-13
4.000000000000000000e+00 3.662603564819294986e-13
4.000000000000000000e+00 2.196268976970404342e-14
4.000000000000000000e+00 1.098050757981435999e-13
4.000000000000000000e+00 1.202243446984402719e-13
4.000000000000000000e+00 3.350986203037349018e-13
4.000000000000000000e+00 3.815296786197464426e-14
4.000000000000000000e+00 3.410371588992719708e-14
4.000000000000000000e+00 2.459720544571323559e-14
4.000000000000000000e+00 6.229085283669393754e-14
4.000000000000000000e+00 3.774386958105974252e-14
4.000000000000000000e+00 2.824973463737640322e-13
4.000000000000000000e+00 8.739080522418136419e-14
4.000000000000000000e+00 3.719445200950052805e-13
4.000000000000000000e+00 5.802654117330138544e-14
4.000000000000000000e+00 1.028596342096347899e-14
4.000000000000000000e+00 8.057566558086160214e-13
4.000000000000000000e+00 6.391756636667593111e-14
4.000000000000000000e+00 1.718613232354381823e-14
4.000000000000000000e+00 1.340710983469346092e-13
4.000000000000000000e+00 2.111094048005603964e-14
4.000000000000000000e+00 4.151316431732145384e-14
4.000000000000000000e+00 2.256205050834599496e-13
4.000000000000000000e+00 5.269349099483586099e-14
4.000000000000000000e+00 6.563747366730455117e-14
4.000000000000000000e+00 9.813479300845123327e-14
4.000000000000000000e+00 1.545433620520916576e-13
5.000000000000000000e+00 3.145818152386469746e-13
5.000000000000000000e+00 2.339017866421254179e-13
5.000000000000000000e+00 5.272645779485593277e-14
5.000000000000000000e+00 1.555255120888317004e-12
5.000000000000000000e+00 6.442644823400224879e-13
5.000000000000000000e+00 2.614808434003250015e-12
5.000000000000000000e+00 2.989050321799136224e-13
5.000000000000000000e+00 2.267257841225333589e-13
5.000000000000000000e+00 9.524666894344027428e-15
5.000000000000000000e+00 1.260484215643970130e-13
5.000000000000000000e+00 6.677223219542903242e-13
5.000000000000000000e+00 4.994790325391963806e-12
5.000000000000000000e+00 1.144335253852673860e-13
5.000000000000000000e+00 2.215154212082915182e-14
5.000000000000000000e+00 1.048073370646719437e-13
5.000000000000000000e+00 1.418398353470177060e-13
5.000000000000000000e+00 2.509210310824699702e-13
5.000000000000000000e+00 5.812316186658863377e-14
5.000000000000000000e+00 1.143450096684891939e-12
5.000000000000000000e+00 6.815342315088352029e-14
5.000000000000000000e+00 1.105560610882028473e-13
5.000000000000000000e+00 2.367319375642047450e-13
5.000000000000000000e+00 1.356922949447782194e-13
5.000000000000000000e+00 1.570094006638546856e-13
5.000000000000000000e+00 2.080489530375379373e-12
5.000000000000000000e+00 8.659977170392250383e-13
5.000000000000000000e+00 2.902421173996785859e-13
5.000000000000000000e+00 6.197638185063236783e-14
5.000000000000000000e+00 7.218788611010652459e-14
5.000000000000000000e+00 4.785141848811246143e-13
5.000000000000000000e+00 2.071491521759128840e-14
5.000000000000000000e+00 3.874267575480347400e-13
5.000000000000000000e+00 3.013274168462447933e-13
5.000000000000000000e+00 3.749531328940956056e-14
5.000000000000000000e+00 3.511018973684738429e-13
5.000000000000000000e+00 7.440324707536263466e-13
5.000000000000000000e+00 6.213588802225491114e-14
5.000000000000000000e+00 3.047570017849693692e-13
5.000000000000000000e+00 2.464789628489122774e-13
5.000000000000000000e+00 6.703792479273425544e-13
5.000000000000000000e+00 8.177816077271906574e-14
5.000000000000000000e+00 6.757586046623572563e-12
5.000000000000000000e+00 2.737735573406216389e-14
5.000000000000000000e+00 1.311907620079342201e-13
5.000000000000000000e+00 1.034616875141780874e-13
5.000000000000000000e+00 1.526699107138524745e-14
5.000000000000000000e+00 4.845072152640019957e-14
5.000000000000000000e+00 1.524496904153070589e-13
5.000000000000000000e+00 4.080045903115724763e-14
5.000000000000000000e+00 4.661284934382239675e-12
5.000000000000000000e+00 1.528413762792213313e-13
5.000000000000000000e+00 1.994506552798118033e-13
5.000000000000000000e+00 2.958555235288285896e-13
5.000000000000000000e+00 6.020059923445897321e-13
5.000000000000000000e+00 7.662510373889002729e-14
5.000000000000000000e+00 9.600568985036907083e-14
5.000000000000000000e+00 1.246629125526498754e-13
5.000000000000000000e+00 8.303988116969345466e-14
5.000000000000000000e+00 5.944246504813397144e-14
5.000000000000000000e+00 2.287955639953419194e-13
5.000000000000000000e+00 6.068693509311426818e-13
5.000000000000000000e+00 4.668005921770184152e-14
5.000000000000000000e+00 8.103455272908109895e-13
5.000000000000000000e+00 2.444309694653822324e-14
5.000000000000000000e+00 2.118270737071624892e-14
5.000000000000000000e+00 3.579669381065761022e-14
5.000000000000000000e+00 6.688163269406467697e-13
5.000000000000000000e+00 1.812362729401640814e-13
5.000000000000000000e+00 1.021608753477144921e-13
5.000000000000000000e+00 1.196991549896106557e-13
5.000000000000000000e+00 4.129934013594227646e-14
5.000000000000000000e+00 9.772801487310872070e-14
5.000000000000000000e+00 3.772408926661240257e-13
5.000000000000000000e+00 2.945844344760586007e-14
5.000000000000000000e+00 5.814473079726116241e-14
5.000000000000000000e+00 1.354215350769364304e-13
5.000000000000000000e+00 1.517200892864998532e-13
5.000000000000000000e+00 7.390930789889349107e-13
5.000000000000000000e+00 6.328502573321951053e-13
5.000000000000000000e+00 3.700469507671732229e-12
5.000000000000000000e+00 1.307838231684019132e-14
5.000000000000000000e+00 9.671580099214487227e-14
5.000000000000000000e+00 4.844281266490567626e-13
5.000000000000000000e+00 1.178315090631746454e-13
5.000000000000000000e+00 2.679990665909364595e-13
5.000000000000000000e+00 6.474512579387647250e-14
5.000000000000000000e+00 7.861645389985578879e-13
5.000000000000000000e+00 2.404034760710601569e-13
5.000000000000000000e+00 2.198963190731927825e-14
5.000000000000000000e+00 3.815781804189315260e-14
5.000000000000000000e+00 5.273190224341918247e-13
5.000000000000000000e+00 1.057162781362312211e-13
5.000000000000000000e+00 2.437568786989797610e-14
5.000000000000000000e+00 3.732727621891196998e-13
5.000000000000000000e+00 1.761450787684527535e-14
5.000000000000000000e+00 2.998641229320564757e-14
5.000000000000000000e+00 1.071265626102925528e-13
5.000000000000000000e+00 8.826767674113512427e-14
5.000000000000000000e+00 3.674589976441364623e-13
5.000000000000000000e+00 8.753625808076351970e-14
6.000000000000000000e+00 1.946574488424094858e-12
6.000000000000000000e+00 8.329815967348255653e-14
6.000000000000000000e+00 6.669181408178093048e-13
6.000000000000000000e+00 7.773830407413555233e-14
6.000000000000000000e+00 7.722654299964429340e-14
6.000000000000000000e+00 1.690049850743231845e-12
6.000000000000000000e+00 1.778990218131531991e-13
6.000000000000000000e+00 7.145966027333530904e-14
6.000000000000000000e+00 1.801852633976194787e-12
6.000000000000000000e+00 2.978677712789685556e-14
6.000000000000000000e+00 1.440442971071794770e-13
6.000000000000000000e+00 8.906525925583173880e-14
6.000000000000000000e+00 2.970105439054161244e-13
6.000000000000000000e+00 5.285081030129791537e-14
6.000000000000000000e+00 2.850148053597694961e-13
6.000000000000000000e+00 5.635932088580951780e-13
6.000000000000000000e+00 4.851388114080584188e-14
6.000000000000000000e+00 4.529999994092853419e-13
6.000000000000000000e+00 7.836229530562471098e-13
6.000000000000000000e+00 5.507380083300242780e-14
6.000000000000000000e+00 1.004372921481985065e-12
6.000000000000000000e+00 6.035062613263152853e-14
6.000000000000000000e+00 2.377856625720813484e-13
6.000000000000000000e+00 2.909026607433538578e-13
6.000000000000000000e+00 1.144137255767025266e-13
6.000000000000000000e+00 1.034606974089478055e-13
6.000000000000000000e+00 3.654396681891176411e-13
6.000000000000000000e+00 1.386506868505423914e-13
6.000000000000000000e+00 6.382255871618879810e-14
6.000000000000000000e+00 1.039944842024032498e-13
6.000000000000000000e+00 1.812965368583712514e-13
6.000000000000000000e+00 1.818342973570364527e-12
6.000000000000000000e+00 6.315638818980294990e-14
6.000000000000000000e+00 4.806166459008222526e-12
6.000000000000000000e+00 5.475769629081443021e-13
6.000000000000000000e+00 7.848767133887751542e-14
6.000000000000000000e+00 3.046251277906541217e-12
6.000000000000000000e+00 1.930009821807304648e-12
6.000000000000000000e+00 3.139618859672122481e-13
6.000000000000000000e+00 1.426325226233298740e-12
6.000000000000000000e+00 1.757369514671967892e-11
6.000000000000000000e+00 2.650265453776711770e-13
6.000000000000000000e+00 3.457085985222547076e-14
6.000000000000000000e+00 3.186189046569938105e-13
6.000000000000000000e+00 1.608128693907227312e-12
6.000000000000000000e+00 3.990931534198531555e-13
6.000000000000000000e+00 5.957720233502503195e-14
6.000000000000000000e+00 2.679768372995022815e-13
6.000000000000000000e+00 5.208199344652168682e-13
6.000000000000000000e+00 3.697550342080794107e-14
6.000000000000000000e+00 1.186661305563656894e-13
6.000000000000000000e+00 4.950545779303643748e-13
6.000000000000000000e+00 4.855514258537107552e-12
6.000000000000000000e+00 5.937327981613215241e-13
6.000000000000000000e+00 6.531314907066749140e-13
6.000000000000000000e+00 6.388635490039107579e-14
6.000000000000000000e+00 1.291672561377028611e-13
6.000000000000000000e+00 5.683857002885055991e-13
6.000000000000000000e+00 1.299187864643159288e-09
6.000000000000000000e+00 1.479901841328839559e-12
6.000000000000000000e+00 3.923284950223946176e-13
6.000000000000000000e+00 2.856665549247081910e-13
6.000000000000000000e+00 1.090938570335390736e-11
6.000000000000000000e+00 7.967279649361925229e-14
6.000000000000000000e+00 1.483198420090868030e-13
6.000000000000000000e+00 3.420506398532153033e-13
6.000000000000000000e+00 2.912412903441406446e-13
6.000000000000000000e+00 4.132639227879273218e-14
6.000000000000000000e+00 1.117689744682049292e-12
6.000000000000000000e+00 1.746453332486781832e-13
6.000000000000000000e+00 4.168749812190835870e-12
6.000000000000000000e+00 5.880156978610519911e-13
6.000000000000000000e+00 1.103889692787926626e-12
6.000000000000000000e+00 3.813789011972718691e-12
6.000000000000000000e+00 7.095870963103370990e-13
6.000000000000000000e+00 5.192399461783474546e-14
6.000000000000000000e+00 5.882362475399074108e-14
6.000000000000000000e+00 3.312501223507600145e-14
6.000000000000000000e+00 4.149012425924506908e-13
6.000000000000000000e+00 1.736783957179242259e-13
6.000000000000000000e+00 4.937755833386632359e-14
6.000000000000000000e+00 2.154515221568329816e-12
6.000000000000000000e+00 2.239561081932932682e-13
6.000000000000000000e+00 6.365371564922673691e-14
6.000000000000000000e+00 8.932641394801729846e-13
6.000000000000000000e+00 1.178660268260307211e-13
6.000000000000000000e+00 1.799275936193522860e-13
6.000000000000000000e+00 3.612327229962383450e-13
6.000000000000000000e+00 1.023037078496466629e-13
6.000000000000000000e+00 5.426346976064761755e-14
6.000000000000000000e+00 3.089781918232425340e-13
6.000000000000000000e+00 3.663214617752216455e-13
6.000000000000000000e+00 2.117042632863807351e-13
6.000000000000000000e+00 8.860183357388503077e-12
6.000000000000000000e+00 5.975826418894954866e-13
6.000000000000000000e+00 3.223304603471789655e-13
6.000000000000000000e+00 3.835986167861846453e-14
6.000000000000000000e+00 1.019463318215151072e-12
6.000000000000000000e+00 1.774709175611391835e-13
6.000000000000000000e+00 7.177331874275444860e-13
7.000000000000000000e+00 2.161581613588634922e-10
7.000000000000000000e+00 2.260904193886973099e-12
7.000000000000000000e+00 4.856249669858871399e-13
7.000000000000000000e+00 3.806926688949424424e-13
7.000000000000000000e+00 2.786637773769926143e-12
7.000000000000000000e+00 1.232657531126591467e-13
7.000000000000000000e+00 7.861017592178303911e-14
7.000000000000000000e+00 7.783595305342828428e-13
7.000000000000000000e+00 1.189984355319136953e-10
7.000000000000000000e+00 4.927299371947064030e-12
7.000000000000000000e+00 8.097474616333012247e-13
7.000000000000000000e+00 7.514670132617596531e-13
7.000000000000000000e+00 7.344553353739344030e-13
7.000000000000000000e+00 2.357361233024982039e-13
7.000000000000000000e+00 7.560813343127179126e-13
7.000000000000000000e+00 3.396237869991834740e-13
7.000000000000000000e+00 3.745605999664284294e-14
7.000000000000000000e+00 1.985276931923607589e-13
7.000000000000000000e+00 2.315440580831011118e-13
7.000000000000000000e+00 3.095937151110656483e-13
7.000000000000000000e+00 2.723385132861370842e-12
7.000000000000000000e+00 4.661729842490292663e-13
7.000000000000000000e+00 5.235171628093250106e-13
7.000000000000000000e+00 2.101130130426130361e-13
7.000000000000000000e+00 2.276000306278596367e-13
7.000000000000000000e+00 5.384564393747313220e-13
7.000000000000000000e+00 1.504156036707863451e-13
7.000000000000000000e+00 1.247293799163664059e-12
7.000000000000000000e+00 1.279167281683971076e-12
7.000000000000000000e+00 1.912982383348109853e-12
7.000000000000000000e+00 3.890070872101016300e-13
7.000000000000000000e+00 8.768313515280920669e-13
7.000000000000000000e+00 4.401430530384253567e-12
7.000000000000000000e+00 7.954888112359476600e-13
7.000000000000000000e+00 2.574784964602152398e-13
7.000000000000000000e+00 3.499391023316302521e-13
7.000000000000000000e+00 8.690259751604875616e-13
7.000000000000000000e+00 9.126698273871088386e-14
7.000000000000000000e+00 5.005387646435117826e-14
7.000000000000000000e+00 9.726351128438809419e-13
7.000000000000000000e+00 1.160269490186385654e-11
7.000000000000000000e+00 1.905901121695874279e-13
7.000000000000000000e+00 1.280915070993411503e-12
7.000000000000000000e+00 1.283804930441955675e-12
7.000000000000000000e+00 7.858196603880633112e-14
7.000000000000000000e+00 2.599301257025956261e-13
7.000000000000000000e+00 2.220083727427617373e-13
7.000000000000000000e+00 2.346296141685911746e-13
7.000000000000000000e+00 2.473596544389231087e-13
7.000000000000000000e+00 2.309502849655986552e-14
7.000000000000000000e+00 8.449973843151580859e-13
7.000000000000000000e+00 5.028123210107989985e-13
7.000000000000000000e+00 9.062703246591211318e-13
7.000000000000000000e+00 4.839901627798680921e-13
7.000000000000000000e+00 2.792035005138818790e-13
7.000000000000000000e+00 8.278381692844918230e-14
7.000000000000000000e+00 4.711968509732949953e-14
7.000000000000000000e+00 6.279259246801767569e-13
7.000000000000000000e+00 1.904952481563664179e-14
7.000000000000000000e+00 2.761275343272908498e-13
7.000000000000000000e+00 3.107095438069294889e-13
7.000000000000000000e+00 5.458209904597256705e-14
7.000000000000000000e+00 7.494100243311162545e-14
7.000000000000000000e+00 1.104511947305455743e-12
7.000000000000000000e+00 1.631810719105630615e-12
7.000000000000000000e+00 1.131509042145183072e-13
7.000000000000000000e+00 1.347206573569062524e-13
7.000000000000000000e+00 1.304580275064187012e-13
7.000000000000000000e+00 5.582526691113829463e-12
7.000000000000000000e+00 5.691853935309739311e-13
7.000000000000000000e+00 4.112395637308426537e-12
7.000000000000000000e+00 4.034951799581826795e-13
7.000000000000000000e+00 3.808040127752466177e-13
7.000000000000000000e+00 3.834509661049057949e-12
7.000000000000000000e+00 2.253939536091864717e-11
7.000000000000000000e+00 8.761398291869217300e-13
7.000000000000000000e+00 4.003883740839041302e-13
7.000000000000000000e+00 9.659316918732447475e-14
7.000000000000000000e+00 6.721054301995273618e-14
7.000000000000000000e+00 6.689537042569443729e-13
7.000000000000000000e+00 2.540061717463937677e-13
7.000000000000000000e+00 8.319541946305991194e-14
7.000000000000000000e+00 4.135210287722996030e-13
7.000000000000000000e+00 2.087480705089337778e-13
7.000000000000000000e+00 1.428229384319457136e-12
7.000000000000000000e+00 3.891157961451144966e-13
7.000000000000000000e+00 3.024454185399746012e-13
7.000000000000000000e+00 2.376876296709349659e-12
7.000000000000000000e+00 1.183271014116347363e-13
7.000000000000000000e+00 6.089753427479773512e-13
7.000000000000000000e+00 2.995703082468066881e-12
7.000000000000000000e+00 6.417205305860799398e-14
7.000000000000000000e+00 4.176187886396107876e-12
7.000000000000000000e+00 1.672719322117537875e-12
7.000000000000000000e+00 3.552837351780166390e-11
7.000000000000000000e+00 2.479423626801513469e-13
7.000000000000000000e+00 3.072786804556996607e-12
7.000000000000000000e+00 5.876452183445217503e-13
7.000000000000000000e+00 1.029836816268215358e-13
7.000000000000000000e+00 1.499029738609779745e-13
8.000000000000000000e+00 1.858997131337323611e-13
8.000000000000000000e+00 1.336784201662713039e-13
8.000000000000000000e+00 3.153798642012584647e-12
8.000000000000000000e+00 3.617719006965499429e-10
8.000000000000000000e+00 1.002028939350140816e-13
8.000000000000000000e+00 2.160798518825134187e-13
8.000000000000000000e+00 1.486415107149531374e-11
8.000000000000000000e+00 2.059883873442782130e-12
8.000000000000000000e+00 2.580496149161150293e-09
8.000000000000000000e+00 2.519601325266547184e-13
8.000000000000000000e+00 5.156988133755741871e-12
8.000000000000000000e+00 1.606786538795098472e-11
8.000000000000000000e+00 1.707274498337866818e-12
8.000000000000000000e+00 2.641765137964804500e-13
8.000000000000000000e+00 4.402771062163623790e-13
8.000000000000000000e+00 1.675638636554223819e-13
8.000000000000000000e+00 5.720865366506065884e-14
8.000000000000000000e+00 2.860638041891722697e-12
8.000000000000000000e+00 1.914147138975888769e-12
8.000000000000000000e+00 1.395805806056900723e-13
8.000000000000000000e+00 1.559958077687108436e-13
8.000000000000000000e+00 3.227722923725222967e-12
8.000000000000000000e+00 2.426038742876091672e-12
8.000000000000000000e+00 4.035673683408457544e-13
8.000000000000000000e+00 1.402455951243594156e-13
8.000000000000000000e+00 1.481268917174367739e-12
8.000000000000000000e+00 1.044006838253937721e-13
8.000000000000000000e+00 1.526434880657681914e-12
8.000000000000000000e+00 7.009881368276921551e-13
8.000000000000000000e+00 2.675244591537201030e-13
8.000000000000000000e+00 1.425081103838371135e-13
8.000000000000000000e+00 7.022103372098158996e-13
8.000000000000000000e+00 6.273553735196044104e-12
8.000000000000000000e+00 3.047439866622101818e-13
8.000000000000000000e+00 7.305090755561309696e-12
8.000000000000000000e+00 9.155854962374045641e-12
8.000000000000000000e+00 8.863418606645110629e-14
8.000000000000000000e+00 2.199012111198158216e-12
8.000000000000000000e+00 6.097788166867971613e-13
8.000000000000000000e+00 4.212819939912588963e-13
8.000000000000000000e+00 5.277725176219636223e-12
8.000000000000000000e+00 2.993460676189638026e-12
8.000000000000000000e+00 2.962715249778519368e-12
8.000000000000000000e+00 5.901171740244964713e-13
8.000000000000000000e+00 4.419732063579933837e-13
8.000000000000000000e+00 2.236500513595445933e-12
8.000000000000000000e+00 1.803468489762437247e-12
8.000000000000000000e+00 4.846253508993199784e-13
8.000000000000000000e+00 6.563153422004182969e-13
8.000000000000000000e+00 6.627086106460243181e-13
8.000000000000000000e+00 3.689870952868036780e-12
8.000000000000000000e+00 4.129480283507817806e-13
8.000000000000000000e+00 6.630529182351126385e-13
8.000000000000000000e+00 1.024419930045693642e-13
8.000000000000000000e+00 6.105470085311386005e-13
8.000000000000000000e+00 1.150630146707329772e-13
8.000000000000000000e+00 4.359975493928688573e-11
8.000000000000000000e+00 5.050490693763603261e-13
8.000000000000000000e+00 2.936181522466203155e-11
8.000000000000000000e+00 2.504242229037828353e-13
8.000000000000000000e+00 1.317486313828238670e-13
8.000000000000000000e+00 1.003486065033947998e-12
8.000000000000000000e+00 5.905604066326122228e-13
8.000000000000000000e+00 4.667222859382570150e-13
8.000000000000000000e+00 1.088771151198965857e-12
8.000000000000000000e+00 1.735489299119144442e-12
8.000000000000000000e+00 7.565721546702662626e-14
8.000000000000000000e+00 2.201004722443754537e-12
8.000000000000000000e+00 3.244561266620338983e-13
8.000000000000000000e+00 7.756610626984419176e-13
8.000000000000000000e+00 6.262137163894955477e-12
8.000000000000000000e+00 3.307874208331293782e-12
8.000000000000000000e+00 1.294107646103030847e-12
8.000000000000000000e+00 6.050909716345107222e-13
8.000000000000000000e+00 1.266899076064563934e-12
8.000000000000000000e+00 6.434648695649875241e-13
8.000000000000000000e+00 1.709180008972442335e-13
8.000000000000000000e+00 6.596014816186171904e-13
8.000000000000000000e+00 8.795375812389196710e-14
8.000000000000000000e+00 3.482100900435028330e-12
8.000000000000000000e+00 9.574467010509995991e-14
8.000000000000000000e+00 1.007592823763937549e-13
8.000000000000000000e+00 9.108435834668691153e-13
8.000000000000000000e+00 3.104637229354385697e-11
8.000000000000000000e+00 1.467188985119806874e-13
8.000000000000000000e+00 2.406027885015105405e-13
8.000000000000000000e+00 1.014517282450306266e-13
8.000000000000000000e+00 1.859759424449136623e-11
8.000000000000000000e+00 5.149115885561444300e-13
8.000000000000000000e+00 1.345921585485832023e-11
8.000000000000000000e+00 4.264109614456073507e-13
8.000000000000000000e+00 2.732804311733628768e-13
8.000000000000000000e+00 3.457565188556150332e-12
8.000000000000000000e+00 2.995025407897270702e-13
8.000000000000000000e+00 3.311180080905229747e-13
8.000000000000000000e+00 2.919110924832000948e-12
8.000000000000000000e+00 9.303451101311683616e-13
8.000000000000000000e+00 1.721403663656836128e-13
8.000000000000000000e+00 9.738077933406104690e-12
8.000000000000000000e+00 4.189568740049609722e-13


==> error_3local_2mix.dat <==
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 8.565462373594616410e-15
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 4.577566798522237452e-16
1.000000000000000000e+00 6.367167763562643060e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 3.248706834302235635e-16
1.000000000000000000e+00 1.788297143277650414e-15
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.356336345778099200e-15
1.000000000000000000e+00 4.611102534756203388e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 4.475452091311809617e-16
1.000000000000000000e+00 1.409079912234832765e-13
1.000000000000000000e+00 1.177569344012831190e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 3.925231146709437794e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 2.237726045655904808e-16
1.000000000000000000e+00 5.214799211354907848e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 1.242557301287839106e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 9.630824789273724260e-16
1.000000000000000000e+00 1.688305753616064869e-16
1.000000000000000000e+00 1.185718710066886779e-16
1.000000000000000000e+00 2.577684679734114289e-16
1.000000000000000000e+00 9.574335488738773043e-17
1.000000000000000000e+00 2.088883680402604641e-16
1.000000000000000000e+00 2.979687407032012292e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 2.940650514817884532e-16
1.000000000000000000e+00 1.048852317647241135e-15
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 5.978733960281816517e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 3.650675994272796584e-16
1.000000000000000000e+00 7.447602459741819353e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.999215988638303196e-16
1.000000000000000000e+00 4.965068306494546235e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 4.910462595695866874e-16
1.000000000000000000e+00 5.635475559608569416e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 4.611102534756203388e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.040870225031090363e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 2.391654643720554064e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 7.364386412590295383e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.391654643720554064e-16
1.000000000000000000e+00 6.377745716588144172e-16
1.000000000000000000e+00 9.650801630464006265e-16
1.000000000000000000e+00 4.972820174300706344e-16
1.000000000000000000e+00 9.226380847435023595e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 8.886119947416682612e-16
1.000000000000000000e+00 4.996003610813204432e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 2.789400827296864545e-16
1.000000000000000000e+00 3.870921840322599993e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 3.595232713722805156e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 1.738276021468192017e-16
1.000000000000000000e+00 3.433175098891677842e-16
1.000000000000000000e+00 3.608600111267804280e-16
1.000000000000000000e+00 3.815760786470701153e-16
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 1.118863022827952404e-16
1.000000000000000000e+00 1.185150078446443489e-15
1.000000000000000000e+00 5.828670879282071837e-16
1.000000000000000000e+00 2.447531919918932910e-15
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 2.820299748310325260e-16
1.000000000000000000e+00 2.765129631539419651e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 4.379755957367586872e-16
2.000000000000000000e+00 8.698036307146389534e-01
2.000000000000000000e+00 5.129376609560785116e-01
2.000000000000000000e+00 1.038130786777362147e+00
2.000000000000000000e+00 7.446889431644518886e-01
2.000000000000000000e+00 3.634246228452793215e-01
2.000000000000000000e+00 1.020183910019854201e+00
2.000000000000000000e+00 7.967550587617970859e-01
2.000000000000000000e+00 5.197564312589212365e-01
2.000000000000000000e+00 8.669387624971920392e-01
2.000000000000000000e+00 8.573903689771767977e-01
2.000000000000000000e+00 6.758959404134988747e-01
2.000000000000000000e+00 1.178442619154824955e+00
2.000000000000000000e+00 5.533017688895630615e-01
2.000000000000000000e+00 9.384499389508585976e-01
2.000000000000000000e+00 5.943704859258907014e-01
2.000000000000000000e+00 6.148736646115927629e-01
2.000000000000000000e+00 9.052179310399477430e-01
2.000000000000000000e+00 7.530248090252754656e-01
2.000000000000000000e+00 5.258295827078308671e-01
2.000000000000000000e+00 7.670832228090033178e-01
2.000000000000000000e+00 9.809083129200447670e-01
2.000000000000000000e+00 8.205252883775535633e-01
2.000000000000000000e+00 6.729705991680463573e-01
2.000000000000000000e+00 8.530755592375288687e-01
2.000000000000000000e+00 9.516306008261374849e-01
2.000000000000000000e+00 1.098649861969927422e+00
2.000000000000000000e+00 8.747589952113714595e-01
2.000000000000000000e+00 5.037600505823262020e-01
2.000000000000000000e+00 8.571291116723831482e-01
2.000000000000000000e+00 9.557271427004208064e-01
2.000000000000000000e+00 8.389923101002894068e-01
2.000000000000000000e+00 6.520586420972698249e-01
2.000000000000000000e+00 9.213848088310111484e-01
2.000000000000000000e+00 7.923431552211193107e-01
2.000000000000000000e+00 9.729490574153446536e-01
2.000000000000000000e+00 7.300714190061698972e-01
2.000000000000000000e+00 7.803966077646096178e-01
2.000000000000000000e+00 6.988284048180058994e-01
2.000000000000000000e+00 7.697862825274390808e-01
2.000000000000000000e+00 8.382563800854412328e-01
2.000000000000000000e+00 6.354316846093405191e-01
2.000000000000000000e+00 8.944511273428742415e-01
2.000000000000000000e+00 6.890943963644767800e-01
2.000000000000000000e+00 1.127144372564027108e+00
2.000000000000000000e+00 7.936915095819022659e-01
2.000000000000000000e+00 8.460909841086896588e-01
2.000000000000000000e+00 9.071578675663981572e-01
2.000000000000000000e+00 1.125372542784569996e+00
2.000000000000000000e+00 5.472695510907350513e-01
2.000000000000000000e+00 4.455676824731279462e-01
2.000000000000000000e+00 6.922928327393335080e-01
2.000000000000000000e+00 6.968583741011561417e-01
2.000000000000000000e+00 9.523822241518345999e-01
2.000000000000000000e+00 5.575195377398135532e-01
2.000000000000000000e+00 9.893709202716559625e-01
2.000000000000000000e+00 7.928833146675854371e-01
2.000000000000000000e+00 7.672113474335994221e-01
2.000000000000000000e+00 1.002962738718516711e+00
2.000000000000000000e+00 9.155767300380512896e-01
2.000000000000000000e+00 4.960802426340770177e-01
2.000000000000000000e+00 1.100804355053351058e+00
2.000000000000000000e+00 7.391604802175818500e-01
2.000000000000000000e+00 1.108222302911435753e+00
2.000000000000000000e+00 8.048999897743384091e-01
2.000000000000000000e+00 8.019443267502240902e-01
2.000000000000000000e+00 9.513638008676973401e-01
2.000000000000000000e+00 7.892121769587251423e-01
2.000000000000000000e+00 6.237920821347792133e-01
2.000000000000000000e+00 1.083230853020930029e+00
2.000000000000000000e+00 7.333069353355373687e-01
2.000000000000000000e+00 7.371337298613014344e-01
2.000000000000000000e+00 9.809383229106454216e-01
2.000000000000000000e+00 9.373646305818548186e-01
2.000000000000000000e+00 8.259536679724380770e-01
2.000000000000000000e+00 3.458530341840331257e-01
2.000000000000000000e+00 7.852917173471020140e-01
2.000000000000000000e+00 5.315199067379464681e-01
2.000000000000000000e+00 6.442174079976924483e-01
2.000000000000000000e+00 9.317669137900077558e-01
2.000000000000000000e+00 6.033734201868131697e-01
2.000000000000000000e+00 8.103344558958293087e-01
2.000000000000000000e+00 5.225452632731610869e-01
2.000000000000000000e+00 6.994955325846198280e-01
2.000000000000000000e+00 2.761989062207482748e-01
2.000000000000000000e+00 6.435442772995846328e-01
2.000000000000000000e+00 6.354695835985312291e-01
2.000000000000000000e+00 6.886046008626147685e-01
2.000000000000000000e+00 8.889807928725286246e-01
2.000000000000000000e+00 6.697229899585448454e-01
2.000000000000000000e+00 7.753782575571470659e-01
2.000000000000000000e+00 7.332031076302549799e-01
2.000000000000000000e+00 5.671374903503907383e-01
2.000000000000000000e+00 7.626883176826870780e-01
2.000000000000000000e+00 9.377389133240172647e-01
2.000000000000000000e+00 5.426465008452524552e-01
2.000000000000000000e+00 6.867099452255507330e-01
2.000000000000000000e+00 1.016811386829101993e+00
2.000000000000000000e+00 8.139115005357353549e-01
2.000000000000000000e+00 9.220413644922589302e-01
2.000000000000000000e+00 6.614889376206988247e-01
3.000000000000000000e+00 7.854439994279687198e-01
3.000000000000000000e+00 8.854986824399119216e-01
3.000000000000000000e+00 8.527407278138318114e-01
3.000000000000000000e+00 7.957001200776026018e-01
3.000000000000000000e+00 8.731822117645675618e-01
3.000000000000000000e+00 8.913345051670372721e-01
3.000000000000000000e+00 8.656467506927747468e-01
3.000000000000000000e+00 8.049853259584560661e-01
3.000000000000000000e+00 7.771796695470577498e-01
3.000000000000000000e+00 7.285542922901249163e-01
3.000000000000000000e+00 7.846264095010089257e-01
3.000000000000000000e+00 8.471646488335558001e-01
3.000000000000000000e+00 8.524028128121451386e-01
3.000000000000000000e+00 8.698450815578484541e-01
3.000000000000000000e+00 7.387271603388998464e-01
3.000000000000000000e+00 8.642841640073471998e-01
3.000000000000000000e+00 9.346148749926765920e-01
3.000000000000000000e+00 9.593483438163795674e-01
3.000000000000000000e+00 9.810252982770379937e-01
3.000000000000000000e+00 8.781689798773842925e-01
3.000000000000000000e+00 8.640573100955025732e-01
3.000000000000000000e+00 1.009654864931055274e+00
3.000000000000000000e+00 8.304268062977453457e-01
3.000000000000000000e+00 7.967090733320374429e-01
3.000000000000000000e+00 8.941216326285787996e-01
3.000000000000000000e+00 7.788562036008417344e-01
3.000000000000000000e+00 8.550728593277989731e-01
3.000000000000000000e+00 7.777629576251404719e-01
3.000000000000000000e+00 7.453414250252871076e-01
3.000000000000000000e+00 8.497057146819566587e-01
3.000000000000000000e+00 8.902838099814520678e-01
3.000000000000000000e+00 8.984471909985283222e-01
3.000000000000000000e+00 7.562790860212464938e-01
3.000000000000000000e+00 9.701034735052302960e-01
3.000000000000000000e+00 7.897244731613031199e-01
3.000000000000000000e+00 9.033594862276084214e-01
3.000000000000000000e+00 7.604594589383669723e-01
3.000000000000000000e+00 9.628803746261346275e-01
3.000000000000000000e+00 9.192533518577008511e-01
3.000000000000000000e+00 8.031973283464186597e-01
3.000000000000000000e+00 8.923841486411752122e-01
3.000000000000000000e+00 9.081264148681024162e-01
3.000000000000000000e+00 8.301654061451995137e-01
3.000000000000000000e+00 8.974316530428710914e-01
3.000000000000000000e+00 7.571604342821329769e-01
3.000000000000000000e+00 8.653952678485303807e-01
3.000000000000000000e+00 8.866933363351797714e-01
3.000000000000000000e+00 8.632485931316719041e-01
3.000000000000000000e+00 1.038926451100505410e+00
3.000000000000000000e+00 7.784664852837632765e-01
3.000000000000000000e+00 8.041724005768834393e-01
3.000000000000000000e+00 7.982213430161611001e-01
3.000000000000000000e+00 9.202156203233464726e-01
3.000000000000000000e+00 8.804613232220505070e-01
3.000000000000000000e+00 7.533690075099482852e-01
3.000000000000000000e+00 7.887839229257910256e-01
3.000000000000000000e+00 8.030598608324005516e-01
3.000000000000000000e+00 8.050120079907769899e-01
3.000000000000000000e+00 8.284396403124909547e-01
3.000000000000000000e+00 8.329559349152929615e-01
3.000000000000000000e+00 8.139888904859923224e-01
3.000000000000000000e+00 6.899415867173702699e-01
3.000000000000000000e+00 7.661097338733992013e-01
3.000000000000000000e+00 8.140507800313356856e-01
3.000000000000000000e+00 8.833698469394959396e-01
3.000000000000000000e+00 8.975165662848320070e-01
3.000000000000000000e+00 8.076437525293083119e-01
3.000000000000000000e+00 7.910358610593567485e-01
3.000000000000000000e+00 8.219448787089489450e-01
3.000000000000000000e+00 7.965184760516267337e-01
3.000000000000000000e+00 7.925492765516508609e-01
3.000000000000000000e+00 8.415861325404491167e-01
3.000000000000000000e+00 8.955811512208392555e-01
3.000000000000000000e+00 8.288884554369488900e-01
3.000000000000000000e+00 9.113497528350245069e-01
3.000000000000000000e+00 8.635565510771345821e-01
3.000000000000000000e+00 7.482599265067569894e-01
3.000000000000000000e+00 7.827269652783350740e-01
3.000000000000000000e+00 7.946641107724765618e-01
3.000000000000000000e+00 7.200869288842106641e-01
3.000000000000000000e+00 7.906259498441051692e-01
3.000000000000000000e+00 8.184925116433952041e-01
3.000000000000000000e+00 8.251301868777081161e-01
3.000000000000000000e+00 8.202602824659971370e-01
3.000000000000000000e+00 8.872659274283083430e-01
3.000000000000000000e+00 8.061471886034419221e-01
3.000000000000000000e+00 8.216811336521778752e-01
3.000000000000000000e+00 7.196210237558543499e-01
3.000000000000000000e+00 8.823358189967898113e-01
3.000000000000000000e+00 9.228763021392433208e-01
3.000000000000000000e+00 8.191681775231595131e-01
3.000000000000000000e+00 9.530061103928537669e-01
3.000000000000000000e+00 7.691870795337248934e-01
3.000000000000000000e+00 9.326791556907633174e-01
3.000000000000000000e+00 8.905791274762978604e-01
3.000000000000000000e+00 8.339819173705911304e-01
3.000000000000000000e+00 8.267921601964303147e-01
3.000000000000000000e+00 7.784571296430322640e-01
3.000000000000000000e+00 9.187869224580057503e-01
3.000000000000000000e+00 9.137047603923913464e-01
4.000000000000000000e+00 7.950063116677154040e-01
4.000000000000000000e+00 9.021868456527605273e-01
4.000000000000000000e+00 7.530882571177779372e-01
4.000000000000000000e+00 8.775960520986054725e-01
4.000000000000000000e+00 8.474673518733882860e-01
4.000000000000000000e+00 7.997033729817836223e-01
4.000000000000000000e+00 7.517102446968780827e-01
4.000000000000000000e+00 9.057732407929476315e-01
4.000000000000000000e+00 7.070026291782243177e-01
4.000000000000000000e+00 8.294937168380960291e-01
4.000000000000000000e+00 7.904380079728908770e-01
4.000000000000000000e+00 8.722997804452726767e-01
4.000000000000000000e+00 7.957724243694846988e-01
4.000000000000000000e+00 8.513771160947458672e-01
4.000000000000000000e+00 8.265458159582685926e-01
4.000000000000000000e+00 8.174459451734826798e-01
4.000000000000000000e+00 8.114129998222237017e-01
4.000000000000000000e+00 7.655329279367520945e-01
4.000000000000000000e+00 9.161979445972521230e-01
4.000000000000000000e+00 8.800453667261280977e-01
4.000000000000000000e+00 8.733789968820537819e-01
4.000000000000000000e+00 8.758693234399050898e-01
4.000000000000000000e+00 7.920961095737251156e-01
4.000000000000000000e+00 8.132001912228398188e-01
4.000000000000000000e+00 8.447403669874183896e-01
4.000000000000000000e+00 9.674149042673860777e-01
4.000000000000000000e+00 8.105612394142464039e-01
4.000000000000000000e+00 8.135514856259445926e-01
4.000000000000000000e+00 8.066738846104355432e-01
4.000000000000000000e+00 8.693835514377565854e-01
4.000000000000000000e+00 8.582361466766806890e-01
4.000000000000000000e+00 7.580591033132249024e-01
4.000000000000000000e+00 7.818859787206670076e-01
4.000000000000000000e+00 7.312776344945969287e-01
4.000000000000000000e+00 8.752096311827407549e-01
4.000000000000000000e+00 7.982433935601850328e-01
4.000000000000000000e+00 8.128371188764165201e-01
4.000000000000000000e+00 7.021080796804761714e-01
4.000000000000000000e+00 8.071260956725141433e-01
4.000000000000000000e+00 7.878253833281591012e-01
4.000000000000000000e+00 8.456588471914235905e-01
4.000000000000000000e+00 9.845059808433319626e-01
4.000000000000000000e+00 8.196199823588171673e-01
4.000000000000000000e+00 8.464368030304781909e-01
4.000000000000000000e+00 9.643431413959652199e-01
4.000000000000000000e+00 8.962750894650232114e-01
4.000000000000000000e+00 9.197208344658533985e-01
4.000000000000000000e+00 8.056827293833334069e-01
4.000000000000000000e+00 8.115284620378819813e-01
4.000000000000000000e+00 8.775814656826789184e-01
4.000000000000000000e+00 8.322964404428108143e-01
4.000000000000000000e+00 8.009096541116226264e-01
4.000000000000000000e+00 7.839220781142085537e-01
4.000000000000000000e+00 8.080310000548650562e-01
4.000000000000000000e+00 8.135578900121801516e-01
4.000000000000000000e+00 8.820621366306001798e-01
4.000000000000000000e+00 7.756962832915920147e-01
4.000000000000000000e+00 8.339736961136779980e-01
4.000000000000000000e+00 9.388550981586163413e-01
4.000000000000000000e+00 8.757055294965173653e-01
4.000000000000000000e+00 9.075539710159408191e-01
4.000000000000000000e+00 8.691151047864992263e-01
4.000000000000000000e+00 7.989877543479514399e-01
4.000000000000000000e+00 7.240701791519406072e-01
4.000000000000000000e+00 8.580437649459309313e-01
4.000000000000000000e+00 9.011175233749852964e-01
4.000000000000000000e+00 8.059816265881951658e-01
4.000000000000000000e+00 8.399681210231381145e-01
4.000000000000000000e+00 8.807353392211160203e-01
4.000000000000000000e+00 8.522487953703430374e-01
4.000000000000000000e+00 8.603665201202171930e-01
4.000000000000000000e+00 8.092872589030013497e-01
4.000000000000000000e+00 8.518225510469213946e-01
4.000000000000000000e+00 9.026951147036539336e-01
4.000000000000000000e+00 8.671618008879055095e-01
4.000000000000000000e+00 8.649721714892834035e-01
4.000000000000000000e+00 9.342595021988762127e-01
4.000000000000000000e+00 9.194923876748878344e-01
4.000000000000000000e+00 8.261672187029119874e-01
4.000000000000000000e+00 7.384341040791670974e-01
4.000000000000000000e+00 8.514270089117645934e-01
4.000000000000000000e+00 9.216541100743605996e-01
4.000000000000000000e+00 8.877457255502700928e-01
4.000000000000000000e+00 7.227786186914081368e-01
4.000000000000000000e+00 8.261796341427500856e-01
4.000000000000000000e+00 8.758873618365974334e-01
4.000000000000000000e+00 8.214726820027175025e-01
4.000000000000000000e+00 8.747734216685187913e-01
4.000000000000000000e+00 8.449512934736194136e-01
4.000000000000000000e+00 7.888192854388272890e-01
4.000000000000000000e+00 8.175167378382679484e-01
4.000000000000000000e+00 7.910135952874595144e-01
4.000000000000000000e+00 8.152664395113022877e-01
4.000000000000000000e+00 8.200462127018661729e-01
4.000000000000000000e+00 8.105067819469945478e-01
4.000000000000000000e+00 7.728949818345212108e-01
4.000000000000000000e+00 8.360407050841401899e-01
4.000000000000000000e+00 8.859312079760045533e-01
4.000000000000000000e+00 7.746211437279736378e-01
4.000000000000000000e+00 8.268115294822914185e-01
5.000000000000000000e+00 9.256439542349680361e-01
5.000000000000000000e+00 8.383355623900713427e-01
5.000000000000000000e+00 9.700593130418811993e-01
5.000000000000000000e+00 8.895714249962036746e-01
5.000000000000000000e+00 8.893872853948489032e-01
5.000000000000000000e+00 9.027539975799709904e-01
5.000000000000000000e+00 8.703660285328167490e-01
5.000000000000000000e+00 8.373820890470482503e-01
5.000000000000000000e+00 9.617418463417906072e-01
5.000000000000000000e+00 8.500637330707080386e-01
5.000000000000000000e+00 7.551873410663186847e-01
5.000000000000000000e+00 8.689897348923593112e-01
5.000000000000000000e+00 7.875608971591109286e-01
5.000000000000000000e+00 7.667709875875953207e-01
5.000000000000000000e+00 8.249516562659526819e-01
5.000000000000000000e+00 8.514702425291427179e-01
5.000000000000000000e+00 7.910696386086525367e-01
5.000000000000000000e+00 8.550269933469719641e-01
5.000000000000000000e+00 8.360270440753901910e-01
5.000000000000000000e+00 8.858389061788700669e-01
5.000000000000000000e+00 7.802529741576994526e-01
5.000000000000000000e+00 8.861322493160933567e-01
5.000000000000000000e+00 8.579107986790895923e-01
5.000000000000000000e+00 8.753799846727944312e-01
5.000000000000000000e+00 8.818529061099293909e-01
5.000000000000000000e+00 8.110948834274743779e-01
5.000000000000000000e+00 8.404102168114412352e-01
5.000000000000000000e+00 8.361399114537619859e-01
5.000000000000000000e+00 7.894075142926512134e-01
5.000000000000000000e+00 8.027650358326747781e-01
5.000000000000000000e+00 8.232598486202931110e-01
5.000000000000000000e+00 8.017300007499787995e-01
5.000000000000000000e+00 8.781191005755513146e-01
5.000000000000000000e+00 7.870446053705782985e-01
5.000000000000000000e+00 7.436261699252851853e-01
5.000000000000000000e+00 8.490631996080878485e-01
5.000000000000000000e+00 8.700908830585162290e-01
5.000000000000000000e+00 7.484365653226616732e-01
5.000000000000000000e+00 8.612291524993006542e-01
5.000000000000000000e+00 7.793500195291581667e-01
5.000000000000000000e+00 8.754126536299883243e-01
5.000000000000000000e+00 8.081290953635843488e-01
5.000000000000000000e+00 8.391492891456634462e-01
5.000000000000000000e+00 8.495361065106433740e-01
5.000000000000000000e+00 7.680614833041065070e-01
5.000000000000000000e+00 7.916907251419277314e-01
5.000000000000000000e+00 8.631189322809093012e-01
5.000000000000000000e+00 7.945527536159627813e-01
5.000000000000000000e+00 7.820678631200288500e-01
5.000000000000000000e+00 8.967428301010293978e-01
5.000000000000000000e+00 8.624102219979238315e-01
5.000000000000000000e+00 7.632369809411614359e-01
5.000000000000000000e+00 8.617615304732600956e-01
5.000000000000000000e+00 7.881985061301699513e-01
5.000000000000000000e+00 8.666501893127951384e-01
5.000000000000000000e+00 8.526869527753314637e-01
5.000000000000000000e+00 8.224269641007757592e-01
5.000000000000000000e+00 8.930062673330537715e-01
5.000000000000000000e+00 9.229308481798405017e-01
5.000000000000000000e+00 7.945391648013196972e-01
5.000000000000000000e+00 7.993729012269281675e-01
5.000000000000000000e+00 8.145563554332996281e-01
5.000000000000000000e+00 8.482552417124804567e-01
5.000000000000000000e+00 8.290257068800149787e-01
5.000000000000000000e+00 8.660588805587792205e-01
5.000000000000000000e+00 8.521677987858752301e-01
5.000000000000000000e+00 8.589121992270882799e-01
5.000000000000000000e+00 8.302389138317921580e-01
5.000000000000000000e+00 7.850724152567756242e-01
5.000000000000000000e+00 7.662139650355671572e-01
5.000000000000000000e+00 7.889038347936507822e-01
5.000000000000000000e+00 7.827319665832077611e-01
5.000000000000000000e+00 7.891075865941864498e-01
5.000000000000000000e+00 8.493068716254378314e-01
5.000000000000000000e+00 8.210184267197810914e-01
5.000000000000000000e+00 8.227154315072503499e-01
5.000000000000000000e+00 8.470689330928155014e-01
5.000000000000000000e+00 9.077071818789821389e-01
5.000000000000000000e+00 8.729897430686194282e-01
5.000000000000000000e+00 8.146163963396377827e-01
5.000000000000000000e+00 8.319690631687852722e-01
5.000000000000000000e+00 8.398457624845814262e-01
5.000000000000000000e+00 8.049414198276327870e-01
5.000000000000000000e+00 8.539866532705948643e-01
5.000000000000000000e+00 8.480543250528163046e-01
5.000000000000000000e+00 7.807903472444824855e-01
5.000000000000000000e+00 8.593417276301352770e-01
5.000000000000000000e+00 8.124248478399441753e-01
5.000000000000000000e+00 7.868709716916499897e-01
5.000000000000000000e+00 8.356736335642723779e-01
5.000000000000000000e+00 8.725383036227801758e-01
5.000000000000000000e+00 7.845933333860276582e-01
5.000000000000000000e+00 8.351064292419851931e-01
5.000000000000000000e+00 8.574671478115779566e-01
5.000000000000000000e+00 8.219077169169181074e-01
5.000000000000000000e+00 7.997042500098617834e-01
5.000000000000000000e+00 8.259017905270045201e-01
5.000000000000000000e+00 8.655280371369737935e-01
5.000000000000000000e+00 8.529553844927145745e-01
5.000000000000000000e+00 8.354246918097559815e-01
6.000000000000000000e+00 6.845162741827162378e-13
6.000000000000000000e+00 8.949332167986932989e-13
6.000000000000000000e+00 1.514034776337699171e-12
6.000000000000000000e+00 7.103298178314612872e-12
6.000000000000000000e+00 3.657343196100556364e-12
6.000000000000000000e+00 8.653342826378214143e-13
6.000000000000000000e+00 1.296618653786181975e-12
6.000000000000000000e+00 8.483397595703801016e-12
6.000000000000000000e+00 1.305726492892241095e-12
6.000000000000000000e+00 1.069866571587456494e-11
6.000000000000000000e+00 8.525489095365309190e-12
6.000000000000000000e+00 2.087429458047804371e-12
6.000000000000000000e+00 1.615207202868718042e-12
6.000000000000000000e+00 1.484214548531989217e-10
6.000000000000000000e+00 1.969229838917615498e-12
6.000000000000000000e+00 8.345594300446302961e-12
6.000000000000000000e+00 6.336884856144265811e-13
6.000000000000000000e+00 2.003617959632228969e-12
6.000000000000000000e+00 5.201593399516087423e-12
6.000000000000000000e+00 7.223969015338923646e-12
6.000000000000000000e+00 4.364210870815927642e-13
6.000000000000000000e+00 2.621987075483698757e-13
6.000000000000000000e+00 1.043941687716049415e-11
6.000000000000000000e+00 2.189688893503997556e-11
6.000000000000000000e+00 3.253813927415905848e-09
6.000000000000000000e+00 4.353336732826526315e-12
6.000000000000000000e+00 4.450791477068949161e-13
6.000000000000000000e+00 2.998715934436298899e-10
6.000000000000000000e+00 1.322946621136181225e-10
6.000000000000000000e+00 7.533596658234058552e-13
6.000000000000000000e+00 2.681362417127932524e-12
6.000000000000000000e+00 5.685064256657630854e-13
6.000000000000000000e+00 7.673813894384772687e-13
6.000000000000000000e+00 3.291896362704761693e-13
6.000000000000000000e+00 1.978551653596455317e-12
6.000000000000000000e+00 1.093840453345739559e-12
6.000000000000000000e+00 1.984698229431010651e-12
6.000000000000000000e+00 1.643783847112769986e-12
6.000000000000000000e+00 8.206067028944706372e-11
6.000000000000000000e+00 3.662013111687791178e-13
6.000000000000000000e+00 3.379982826022893159e-12
6.000000000000000000e+00 1.337601082953103180e-12
6.000000000000000000e+00 9.469578361718082473e-13
6.000000000000000000e+00 2.020272030600428631e-11
6.000000000000000000e+00 4.191018945994018363e-13
6.000000000000000000e+00 1.711276596756423890e-12
6.000000000000000000e+00 2.817573245299201582e-12
6.000000000000000000e+00 5.191685090502408802e-13
6.000000000000000000e+00 3.940936207584461966e-11
6.000000000000000000e+00 5.793923664284576042e-13
6.000000000000000000e+00 5.439650002463398744e-13
6.000000000000000000e+00 5.959335901547036142e-12
6.000000000000000000e+00 5.605425310978379449e-10
6.000000000000000000e+00 2.487400844625582357e-12
6.000000000000000000e+00 2.009926566612014884e-11
6.000000000000000000e+00 1.711868582504380952e-11
6.000000000000000000e+00 7.953442899829728166e-13
6.000000000000000000e+00 1.834160292330439464e-11
6.000000000000000000e+00 3.297379241969717893e-12
6.000000000000000000e+00 1.016646119936490317e-12
6.000000000000000000e+00 5.597348117326661777e-12
6.000000000000000000e+00 2.620070801207332627e-13
6.000000000000000000e+00 4.853727790749277986e-11
6.000000000000000000e+00 1.409686291294706511e-12
6.000000000000000000e+00 7.907953630745199622e-12
6.000000000000000000e+00 3.140033359663186334e-12
6.000000000000000000e+00 2.940145817695752915e-13
6.000000000000000000e+00 1.399176995828252700e-12
6.000000000000000000e+00 3.499238021293829799e-12
6.000000000000000000e+00 1.333639830449537386e-11
6.000000000000000000e+00 2.197994154681643853e-11
6.000000000000000000e+00 5.632608226976947682e-13
6.000000000000000000e+00 7.670180191833972678e-13
6.000000000000000000e+00 4.796829867716113489e-12
6.000000000000000000e+00 1.067452576091902857e-11
6.000000000000000000e+00 2.118246467310315133e-12
6.000000000000000000e+00 6.510043891250392689e-12
6.000000000000000000e+00 2.686981909363420197e-12
6.000000000000000000e+00 3.427095092965102133e-12
6.000000000000000000e+00 4.200803114304347702e-11
6.000000000000000000e+00 2.330254071337752614e-11
6.000000000000000000e+00 2.645685471042175374e-10
6.000000000000000000e+00 2.787485420348239213e-12
6.000000000000000000e+00 7.512969245028200248e-12
6.000000000000000000e+00 1.063870674507419979e-12
6.000000000000000000e+00 6.670264525136221946e-12
6.000000000000000000e+00 2.168182344454274111e-12
6.000000000000000000e+00 3.065839454948716053e-11
6.000000000000000000e+00 1.827337143037726744e-12
6.000000000000000000e+00 3.966838200000307223e-13
6.000000000000000000e+00 7.109114546339099334e-12
6.000000000000000000e+00 3.786957508655081141e-10
6.000000000000000000e+00 1.330341983453001385e-12
6.000000000000000000e+00 1.017542032560866080e-12
6.000000000000000000e+00 2.093222775140798648e-12
6.000000000000000000e+00 4.967943811657202429e-12
6.000000000000000000e+00 1.511763051787598127e-11
6.000000000000000000e+00 1.080152868467627678e-11
6.000000000000000000e+00 2.957085023094106631e-12
6.000000000000000000e+00 4.130469595807838841e-11
7.000000000000000000e+00 1.593701786848837956e-11
7.000000000000000000e+00 1.227661498339026882e-12
7.000000000000000000e+00 6.713501595623405690e-12
7.000000000000000000e+00 1.406602848835251254e-12
7.000000000000000000e+00 1.231784228528039053e-12
7.000000000000000000e+00 9.644747098479807245e-13
7.000000000000000000e+00 5.320668143285964323e-12
7.000000000000000000e+00 4.608166319031572440e-12
7.000000000000000000e+00 6.113479605444702609e-13
7.000000000000000000e+00 2.232668339175623833e-12
7.000000000000000000e+00 5.385359064371724186e-12
7.000000000000000000e+00 1.399259790875311414e-12
7.000000000000000000e+00 1.249986510466940722e-12
7.000000000000000000e+00 4.878842054633571363e-13
7.000000000000000000e+00 3.851396504937074264e-12
7.000000000000000000e+00 6.567250475981733114e-12
7.000000000000000000e+00 1.991408681916873312e-12
7.000000000000000000e+00 1.180442549905822846e-11
7.000000000000000000e+00 2.543452068433505889e-11
7.000000000000000000e+00 4.333252284280075618e-13
7.000000000000000000e+00 5.287384553887245861e-13
7.000000000000000000e+00 7.851970263648582553e-12
7.000000000000000000e+00 1.513754642635888994e-11
7.000000000000000000e+00 1.137985754679445393e-12
7.000000000000000000e+00 5.920093260304228199e-13
7.000000000000000000e+00 2.195602256755057928e-11
7.000000000000000000e+00 1.525487456220500531e-12
7.000000000000000000e+00 1.266066563599799744e-12
7.000000000000000000e+00 1.295505033293858239e-12
7.000000000000000000e+00 3.237340958501769565e-13
7.000000000000000000e+00 1.244504898521706874e-12
7.000000000000000000e+00 8.357596733279378765e-11
7.000000000000000000e+00 4.021340481070765939e-12
7.000000000000000000e+00 3.291626501713695863e-12
7.000000000000000000e+00 4.011036525307973574e-12
7.000000000000000000e+00 4.362368809715833793e-13
7.000000000000000000e+00 1.419062483585668690e-11
7.000000000000000000e+00 1.293763139242066933e-12
7.000000000000000000e+00 7.658871782256141903e-13
7.000000000000000000e+00 2.797373184308748149e-12
7.000000000000000000e+00 1.483072814181814563e-12
7.000000000000000000e+00 7.528158640195699145e-13
7.000000000000000000e+00 4.121924476780954218e-13
7.000000000000000000e+00 1.611498770712678506e-12
7.000000000000000000e+00 2.941229892528959155e-12
7.000000000000000000e+00 1.621982239545909269e-12
7.000000000000000000e+00 1.022662708375893709e-12
7.000000000000000000e+00 6.305872767944314019e-13
7.000000000000000000e+00 3.433414072697747074e-12
7.000000000000000000e+00 7.498787936508783191e-13
7.000000000000000000e+00 1.819335814751707409e-12
7.000000000000000000e+00 1.219800206135850924e-12
7.000000000000000000e+00 4.578050681801394290e-13
7.000000000000000000e+00 7.476613967736734703e-13
7.000000000000000000e+00 7.266733688017302906e-13
7.000000000000000000e+00 7.426837822284798869e-12
7.000000000000000000e+00 1.651584128804639113e-12
7.000000000000000000e+00 3.146786639961335125e-13
7.000000000000000000e+00 3.237307501576709884e-12
7.000000000000000000e+00 8.425517185289514325e-12
7.000000000000000000e+00 1.982029106406568595e-13
7.000000000000000000e+00 4.063631539182714579e-12
7.000000000000000000e+00 7.352007191405441057e-13
7.000000000000000000e+00 2.595585289079838185e-11
7.000000000000000000e+00 9.149614672364452823e-13
7.000000000000000000e+00 4.007496133252959921e-13
7.000000000000000000e+00 6.788725612986753568e-12
7.000000000000000000e+00 6.675158318386039765e-12
7.000000000000000000e+00 3.402633366520966695e-13
7.000000000000000000e+00 6.602021405600491339e-13
7.000000000000000000e+00 9.029858424583024389e-13
7.000000000000000000e+00 5.352404124299117762e-13
7.000000000000000000e+00 9.321120337860231464e-12
7.000000000000000000e+00 7.623086426988582522e-13
7.000000000000000000e+00 1.055466109907670206e-12
7.000000000000000000e+00 6.490488247815451488e-12
7.000000000000000000e+00 2.780157266497315348e-12
7.000000000000000000e+00 4.093839841578951354e-12
7.000000000000000000e+00 4.690127787146398326e-12
7.000000000000000000e+00 2.217731487280161538e-12
7.000000000000000000e+00 3.150376264321971539e-12
7.000000000000000000e+00 7.952495484324740709e-13
7.000000000000000000e+00 6.435426575519995718e-13
7.000000000000000000e+00 5.793451800369930423e-13
7.000000000000000000e+00 5.749782805342387348e-12
7.000000000000000000e+00 3.599764972198121611e-12
7.000000000000000000e+00 6.870385875123669774e-13
7.000000000000000000e+00 5.352672571894606787e-12
7.000000000000000000e+00 1.102702782975604505e-12
7.000000000000000000e+00 6.966017973966820800e-13
7.000000000000000000e+00 3.255425915567981445e-12
7.000000000000000000e+00 3.421791329752922104e-12
7.000000000000000000e+00 1.377800969645365255e-12
7.000000000000000000e+00 2.799644408093829098e-12
7.000000000000000000e+00 5.779035083552782462e-11
7.000000000000000000e+00 7.307911745840353167e-13
7.000000000000000000e+00 1.367444235921093661e-12
7.000000000000000000e+00 2.023116685091333736e-12
7.000000000000000000e+00 3.012289980540653114e-12
7.000000000000000000e+00 7.566263801284846645e-13
8.000000000000000000e+00 2.906299528715377403e-10
8.000000000000000000e+00 5.185893672254147027e-13
8.000000000000000000e+00 1.195277363592926343e-12
8.000000000000000000e+00 3.066649638229233478e-12
8.000000000000000000e+00 9.362341176535889556e-13
8.000000000000000000e+00 7.415581566606142621e-12
8.000000000000000000e+00 1.984688361398800423e-11
8.000000000000000000e+00 2.140868461434195820e-12
8.000000000000000000e+00 1.186049532377007242e-12
8.000000000000000000e+00 4.237918479979071837e-13
8.000000000000000000e+00 5.896046802375950571e-13
8.000000000000000000e+00 1.640974408463451049e-12
8.000000000000000000e+00 4.087490425853908469e-11
8.000000000000000000e+00 1.590122685474676008e-11
8.000000000000000000e+00 2.472607409222867391e-11
8.000000000000000000e+00 3.740494452024562609e-12
8.000000000000000000e+00 7.276280110028552588e-13
8.000000000000000000e+00 3.490725303211973139e-12
8.000000000000000000e+00 1.764447724374005544e-12
8.000000000000000000e+00 6.567900669028041229e-13
8.000000000000000000e+00 1.142112979435932708e-12
8.000000000000000000e+00 1.082912273297993472e-12
8.000000000000000000e+00 3.835217912293375187e-12
8.000000000000000000e+00 1.637566657886585715e-11
8.000000000000000000e+00 2.801600441425158554e-12
8.000000000000000000e+00 3.042097950604389693e-12
8.000000000000000000e+00 1.147814514505530609e-12
8.000000000000000000e+00 5.607893437218175984e-12
8.000000000000000000e+00 4.236258618374563173e-13
8.000000000000000000e+00 1.463960785057668265e-12
8.000000000000000000e+00 4.571503789272286387e-12
8.000000000000000000e+00 5.466083320125633637e-13
8.000000000000000000e+00 1.683715132720341847e-12
8.000000000000000000e+00 6.331183163559554041e-13
8.000000000000000000e+00 1.668123183150506813e-12
8.000000000000000000e+00 1.087718191481283597e-12
8.000000000000000000e+00 3.171985717391349230e-12
8.000000000000000000e+00 1.373837781858875070e-12
8.000000000000000000e+00 6.076245129517303297e-12
8.000000000000000000e+00 1.121386985787440690e-12
8.000000000000000000e+00 1.088900682474858884e-11
8.000000000000000000e+00 5.273154674382567304e-12
8.000000000000000000e+00 9.524344381959240016e-13
8.000000000000000000e+00 2.733919323719803647e-12
8.000000000000000000e+00 1.267234082634490699e-12
8.000000000000000000e+00 6.979153108915043637e-12
8.000000000000000000e+00 2.600254715293627476e-12
8.000000000000000000e+00 5.291987875700549011e-13
8.000000000000000000e+00 8.075345906983216628e-12
8.000000000000000000e+00 1.425705066967959501e-12
8.000000000000000000e+00 9.500805348186534871e-13
8.000000000000000000e+00 1.179224739623083449e-12
8.000000000000000000e+00 5.613573107369915970e-12
8.000000000000000000e+00 5.521024443618669100e-13
8.000000000000000000e+00 6.570470797174213732e-13
8.000000000000000000e+00 6.304905728943482593e-12
8.000000000000000000e+00 1.186849749166425412e-11
8.000000000000000000e+00 1.370824501926386094e-12
8.000000000000000000e+00 1.472988353172745695e-11
8.000000000000000000e+00 8.214180423996798832e-13
8.000000000000000000e+00 4.062263832663039046e-12
8.000000000000000000e+00 5.573797928162641216e-13
8.000000000000000000e+00 2.100734351470674787e-12
8.000000000000000000e+00 4.806080089523721708e-12
8.000000000000000000e+00 4.718135111612270548e-13
8.000000000000000000e+00 9.396116703709937224e-13
8.000000000000000000e+00 1.191167385077078700e-12
8.000000000000000000e+00 1.417077284960983151e-12
8.000000000000000000e+00 7.846074099823042977e-13
8.000000000000000000e+00 1.275786171114119318e-12
8.000000000000000000e+00 1.667999827579913788e-12
8.000000000000000000e+00 1.934827595628060843e-12
8.000000000000000000e+00 4.582889845151484462e-12
8.000000000000000000e+00 1.034384831485912722e-12
8.000000000000000000e+00 5.307005812720790609e-12
8.000000000000000000e+00 6.272705870152594260e-12
8.000000000000000000e+00 1.568104020776494203e-12
8.000000000000000000e+00 2.516348397390674269e-12
8.000000000000000000e+00 7.819198994666612719e-13
8.000000000000000000e+00 3.623684032013685886e-12
8.000000000000000000e+00 4.097556487375299446e-12
8.000000000000000000e+00 1.091589033653275974e-12
8.000000000000000000e+00 1.547681256952870112e-12
8.000000000000000000e+00 5.243171664866712885e-13
8.000000000000000000e+00 1.710277673932449435e-12
8.000000000000000000e+00 2.986384028027862669e-12
8.000000000000000000e+00 2.623951495823110703e-12
8.000000000000000000e+00 2.760940836926510416e-12
8.000000000000000000e+00 1.608107675973172711e-12
8.000000000000000000e+00 2.643007968412593414e-12
8.000000000000000000e+00 6.701645245756793991e-13
8.000000000000000000e+00 8.889306241338238468e-13
8.000000000000000000e+00 5.224963720598024390e-12
8.000000000000000000e+00 4.367320640412630345e-13
8.000000000000000000e+00 4.432615391640060687e-12
8.000000000000000000e+00 9.425683119053884936e-12
8.000000000000000000e+00 6.562389291670063706e-13
8.000000000000000000e+00 2.798038522500809506e-12
8.000000000000000000e+00 5.071677515277413429e-12
8.000000000000000000e+00 9.957483913340824582e-13
9.000000000000000000e+00 6.156552259502303870e-13
9.000000000000000000e+00 1.319713888106346876e-12
9.000000000000000000e+00 5.988344303010525421e-12
9.000000000000000000e+00 5.257753070599880632e-13
9.000000000000000000e+00 7.323594255808173806e-12
9.000000000000000000e+00 6.018410732071150702e-10
9.000000000000000000e+00 7.678758817834319355e-13
9.000000000000000000e+00 7.073190939949920971e-12
9.000000000000000000e+00 7.337280013663533354e-12
9.000000000000000000e+00 4.421193935824937365e-12
9.000000000000000000e+00 4.769098815314614175e-12
9.000000000000000000e+00 4.632617747710994162e-12
9.000000000000000000e+00 1.327158629269238464e-12
9.000000000000000000e+00 3.459716226790055162e-12
9.000000000000000000e+00 1.025575841278192380e-11
9.000000000000000000e+00 6.036174407961983600e-12
9.000000000000000000e+00 4.209773869580935798e-12
9.000000000000000000e+00 1.298619995358542296e-11
9.000000000000000000e+00 6.980913846843864695e-12
9.000000000000000000e+00 5.186426613516307915e-13
9.000000000000000000e+00 6.767044013384372504e-13
9.000000000000000000e+00 3.161071610339151907e-12
9.000000000000000000e+00 7.303221023158027751e-11
9.000000000000000000e+00 3.862939040532400451e-12
9.000000000000000000e+00 1.559620433306118385e-11
9.000000000000000000e+00 1.536572670589848915e-12
9.000000000000000000e+00 8.970503242622127128e-11
9.000000000000000000e+00 1.555986233509461577e-12
9.000000000000000000e+00 5.561096369026379023e-13
9.000000000000000000e+00 2.647417228118052932e-12
9.000000000000000000e+00 2.542794808697310031e-12
9.000000000000000000e+00 1.067539545587855626e-12
9.000000000000000000e+00 9.653831021271046836e-13
9.000000000000000000e+00 1.289812727425501454e-12
9.000000000000000000e+00 1.743026167756391199e-12
9.000000000000000000e+00 3.569197279463822996e-10
9.000000000000000000e+00 8.493719760394887688e-12
9.000000000000000000e+00 2.029003208049131535e-12
9.000000000000000000e+00 7.177992859275145736e-12
9.000000000000000000e+00 1.173957616017518521e-12
9.000000000000000000e+00 4.850221127785428678e-12
9.000000000000000000e+00 2.560802387595736380e-12
9.000000000000000000e+00 1.552915741359341621e-11
9.000000000000000000e+00 2.870802431525383123e-12
9.000000000000000000e+00 1.948865717065014137e-11
9.000000000000000000e+00 4.421882962274954599e-12
9.000000000000000000e+00 1.714283464074423813e-12
9.000000000000000000e+00 2.537745278504096477e-12
9.000000000000000000e+00 1.381258717158523223e-11
9.000000000000000000e+00 4.303205814408870527e-12
9.000000000000000000e+00 5.983429295697290475e-12
9.000000000000000000e+00 9.576568923146792757e-13
9.000000000000000000e+00 8.290063945615611737e-13
9.000000000000000000e+00 7.265549147245758958e-12
9.000000000000000000e+00 1.443916544465826264e-12
9.000000000000000000e+00 2.105361252693742485e-12
9.000000000000000000e+00 1.460733947606271619e-12
9.000000000000000000e+00 3.358524819249364115e-12
9.000000000000000000e+00 8.304297419806202196e-12
9.000000000000000000e+00 4.161795274650190647e-12
9.000000000000000000e+00 4.645419078591105353e-12
9.000000000000000000e+00 5.291413361238789369e-12
9.000000000000000000e+00 5.159349560318082097e-12
9.000000000000000000e+00 1.057634387857716756e-12
9.000000000000000000e+00 1.206117514545607852e-12
9.000000000000000000e+00 6.875312146931862448e-12
9.000000000000000000e+00 1.186389668047500474e-12
9.000000000000000000e+00 1.023560406578513654e-12
9.000000000000000000e+00 4.864109811683678207e-13
9.000000000000000000e+00 1.516643836111056236e-11
9.000000000000000000e+00 1.942649936481019520e-11
9.000000000000000000e+00 3.341032685491837601e-12
9.000000000000000000e+00 3.603320528575424926e-13
9.000000000000000000e+00 8.461076663372239159e-12
9.000000000000000000e+00 1.102963581603262288e-12
9.000000000000000000e+00 1.355293564617516947e-12
9.000000000000000000e+00 2.039802502140094042e-12
9.000000000000000000e+00 5.814897562621290606e-13
9.000000000000000000e+00 7.739526925241857719e-13
9.000000000000000000e+00 5.630429085630375673e-13
9.000000000000000000e+00 4.938809136144277979e-13
9.000000000000000000e+00 5.241358716351669444e-12
9.000000000000000000e+00 3.179851595454970721e-11
9.000000000000000000e+00 6.088368054150216116e-11
9.000000000000000000e+00 1.946866946257836544e-12
9.000000000000000000e+00 4.805588701908455499e-12
9.000000000000000000e+00 1.167384124579215058e-12
9.000000000000000000e+00 2.986255188857501016e-12
9.000000000000000000e+00 3.570725054083168323e-12
9.000000000000000000e+00 3.284562408081890691e-12
9.000000000000000000e+00 2.794591842162294027e-12
9.000000000000000000e+00 2.413994294373273878e-12
9.000000000000000000e+00 1.001945217294240693e-11
9.000000000000000000e+00 1.530731488083568381e-12
9.000000000000000000e+00 2.911213952355192029e-11
9.000000000000000000e+00 4.933651731733340731e-13
9.000000000000000000e+00 4.446154629394094725e-12
9.000000000000000000e+00 1.114363468200675628e-12
9.000000000000000000e+00 3.863561636056277293e-12
9.000000000000000000e+00 2.191504775638411405e-12


==> error_3local_3mix.dat <==
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 8.565462373594616410e-15
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 4.577566798522237452e-16
1.000000000000000000e+00 6.367167763562643060e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 3.248706834302235635e-16
1.000000000000000000e+00 1.788297143277650414e-15
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.356336345778099200e-15
1.000000000000000000e+00 4.611102534756203388e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 4.475452091311809617e-16
1.000000000000000000e+00 1.409079912234832765e-13
1.000000000000000000e+00 1.177569344012831190e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 3.925231146709437794e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 2.237726045655904808e-16
1.000000000000000000e+00 5.214799211354907848e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 1.242557301287839106e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 9.630824789273724260e-16
1.000000000000000000e+00 1.688305753616064869e-16
1.000000000000000000e+00 1.185718710066886779e-16
1.000000000000000000e+00 2.577684679734114289e-16
1.000000000000000000e+00 9.574335488738773043e-17
1.000000000000000000e+00 2.088883680402604641e-16
1.000000000000000000e+00 2.979687407032012292e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 2.940650514817884532e-16
1.000000000000000000e+00 1.048852317647241135e-15
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 5.978733960281816517e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 3.650675994272796584e-16
1.000000000000000000e+00 7.447602459741819353e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.999215988638303196e-16
1.000000000000000000e+00 4.965068306494546235e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 4.910462595695866874e-16
1.000000000000000000e+00 5.635475559608569416e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 4.611102534756203388e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.040870225031090363e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 2.391654643720554064e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 7.364386412590295383e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.391654643720554064e-16
1.000000000000000000e+00 6.377745716588144172e-16
1.000000000000000000e+00 9.650801630464006265e-16
1.000000000000000000e+00 4.972820174300706344e-16
1.000000000000000000e+00 9.226380847435023595e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 8.886119947416682612e-16
1.000000000000000000e+00 4.996003610813204432e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 2.789400827296864545e-16
1.000000000000000000e+00 3.870921840322599993e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 3.595232713722805156e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 1.738276021468192017e-16
1.000000000000000000e+00 3.433175098891677842e-16
1.000000000000000000e+00 3.608600111267804280e-16
1.000000000000000000e+00 3.815760786470701153e-16
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 1.118863022827952404e-16
1.000000000000000000e+00 1.185150078446443489e-15
1.000000000000000000e+00 5.828670879282071837e-16
1.000000000000000000e+00 2.447531919918932910e-15
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 2.820299748310325260e-16
1.000000000000000000e+00 2.765129631539419651e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 4.379755957367586872e-16
2.000000000000000000e+00 6.444374787781766978e-01
2.000000000000000000e+00 6.980425778585077623e-01
2.000000000000000000e+00 5.833188289050575959e-01
2.000000000000000000e+00 4.482719838826701442e-01
2.000000000000000000e+00 9.321234545654130121e-01
2.000000000000000000e+00 3.605562989144319719e-01
2.000000000000000000e+00 5.524938421491326634e-01
2.000000000000000000e+00 4.974763758918291923e-01
2.000000000000000000e+00 6.219387210615804351e-01
2.000000000000000000e+00 7.812971319595921615e-01
2.000000000000000000e+00 6.743758811469615644e-01
2.000000000000000000e+00 6.531740611349409198e-01
2.000000000000000000e+00 8.827729796571099907e-01
2.000000000000000000e+00 9.324349346511956460e-01
2.000000000000000000e+00 7.513786687816552678e-01
2.000000000000000000e+00 6.644002033693905407e-01
2.000000000000000000e+00 3.202919359614264661e-01
2.000000000000000000e+00 6.022758772935740135e-01
2.000000000000000000e+00 6.779541937008722874e-01
2.000000000000000000e+00 7.095521443863160860e-01
2.000000000000000000e+00 2.155401545966705856e-01
2.000000000000000000e+00 3.566501702383364503e-01
2.000000000000000000e+00 7.184090467525506840e-01
2.000000000000000000e+00 5.604304061927826153e-01
2.000000000000000000e+00 8.871564748209214146e-01
2.000000000000000000e+00 5.714486413830620615e-01
2.000000000000000000e+00 7.254400729788317292e-01
2.000000000000000000e+00 6.060889384703163074e-01
2.000000000000000000e+00 8.788467972843720943e-01
2.000000000000000000e+00 7.529310191968121568e-01
2.000000000000000000e+00 9.225003663163727774e-01
2.000000000000000000e+00 5.504216492359669255e-01
2.000000000000000000e+00 6.576031691731489826e-01
2.000000000000000000e+00 8.729044333250037813e-01
2.000000000000000000e+00 6.269797720832583909e-01
2.000000000000000000e+00 3.478078458984694699e-01
2.000000000000000000e+00 8.133535466175817463e-01
2.000000000000000000e+00 8.089242354756350784e-01
2.000000000000000000e+00 9.113914621731048493e-01
2.000000000000000000e+00 7.328301666242712509e-01
2.000000000000000000e+00 5.566143867372960186e-01
2.000000000000000000e+00 9.485851220756972291e-01
2.000000000000000000e+00 4.509853817019347511e-01
2.000000000000000000e+00 1.214708108714743995e+00
2.000000000000000000e+00 6.010024030414851115e-01
2.000000000000000000e+00 4.445471971447617077e-01
2.000000000000000000e+00 5.239606770305876848e-01
2.000000000000000000e+00 7.451785891539558504e-01
2.000000000000000000e+00 4.322375816815867133e-01
2.000000000000000000e+00 1.165972301811929457e+00
2.000000000000000000e+00 5.151552074854465202e-01
2.000000000000000000e+00 7.642113753396510001e-01
2.000000000000000000e+00 9.293972119762458073e-01
2.000000000000000000e+00 1.026872301374725627e+00
2.000000000000000000e+00 7.489711451642319107e-01
2.000000000000000000e+00 7.915518412369462187e-01
2.000000000000000000e+00 8.212013362465760968e-01
2.000000000000000000e+00 9.778385176680692847e-01
2.000000000000000000e+00 6.381168843986237960e-01
2.000000000000000000e+00 6.130937714268005490e-01
2.000000000000000000e+00 4.723101694293337371e-01
2.000000000000000000e+00 5.734356699699925120e-01
2.000000000000000000e+00 7.675259937248271047e-01
2.000000000000000000e+00 2.680257788157780485e-01
2.000000000000000000e+00 4.700385974705292846e-01
2.000000000000000000e+00 8.669178668877836058e-01
2.000000000000000000e+00 5.516265728799965018e-01
2.000000000000000000e+00 7.693860099355732673e-01
2.000000000000000000e+00 8.270969533962611031e-01
2.000000000000000000e+00 7.749229445466172539e-01
2.000000000000000000e+00 8.739504996820691707e-01
2.000000000000000000e+00 8.621739126240282047e-01
2.000000000000000000e+00 9.521176041256795841e-02
2.000000000000000000e+00 8.884747099594201281e-01
2.000000000000000000e+00 7.544963692755665141e-01
2.000000000000000000e+00 6.114978873768025514e-01
2.000000000000000000e+00 2.895603631635695341e-01
2.000000000000000000e+00 6.809681700470394672e-01
2.000000000000000000e+00 3.108456623262008667e-01
2.000000000000000000e+00 8.163119058742067669e-01
2.000000000000000000e+00 8.220788283804520979e-01
2.000000000000000000e+00 7.392971047811744967e-01
2.000000000000000000e+00 8.415709012590002480e-01
2.000000000000000000e+00 6.099424442977183780e-01
2.000000000000000000e+00 7.394314432189674768e-01
2.000000000000000000e+00 8.278357596474891222e-01
2.000000000000000000e+00 7.739854942894695000e-01
2.000000000000000000e+00 1.014062291351078143e-01
2.000000000000000000e+00 5.834951125093009727e-01
2.000000000000000000e+00 6.330614922859876259e-01
2.000000000000000000e+00 8.670417097181400967e-01
2.000000000000000000e+00 7.092632983864001206e-01
2.000000000000000000e+00 9.606952880987660315e-01
2.000000000000000000e+00 6.953846970626085255e-01
2.000000000000000000e+00 9.368168430939858293e-01
2.000000000000000000e+00 5.541554469801434069e-01
2.000000000000000000e+00 3.250071580938331817e-01
2.000000000000000000e+00 6.944580214065803059e-01
2.000000000000000000e+00 7.652369736469603057e-01
2.000000000000000000e+00 8.155902269704031760e-01
3.000000000000000000e+00 8.439178253705190702e-01
3.000000000000000000e+00 8.378395654940499204e-01
3.000000000000000000e+00 7.676031496430365531e-01
3.000000000000000000e+00 6.769310104873489387e-01
3.000000000000000000e+00 8.250861161797355958e-01
3.000000000000000000e+00 8.663638983665028492e-01
3.000000000000000000e+00 8.556636846042505740e-01
3.000000000000000000e+00 6.826204476936139631e-01
3.000000000000000000e+00 9.438621542322643831e-01
3.000000000000000000e+00 7.891350772309215778e-01
3.000000000000000000e+00 9.003903451055325080e-01
3.000000000000000000e+00 9.315973757939968181e-01
3.000000000000000000e+00 8.072974670249201123e-01
3.000000000000000000e+00 7.666035465977556473e-01
3.000000000000000000e+00 7.505947357311738566e-01
3.000000000000000000e+00 8.604022803480920745e-01
3.000000000000000000e+00 8.247450908883354748e-01
3.000000000000000000e+00 8.259958352394506376e-01
3.000000000000000000e+00 8.394800143698736283e-01
3.000000000000000000e+00 8.096089798604083621e-01
3.000000000000000000e+00 8.404485478654684094e-01
3.000000000000000000e+00 8.813844624084264945e-01
3.000000000000000000e+00 8.253818187818845464e-01
3.000000000000000000e+00 7.584599170081511854e-01
3.000000000000000000e+00 8.457603018524381122e-01
3.000000000000000000e+00 8.798157354619869919e-01
3.000000000000000000e+00 7.620150106318236416e-01
3.000000000000000000e+00 8.264111874262540791e-01
3.000000000000000000e+00 8.707442229568146397e-01
3.000000000000000000e+00 6.591647487298210040e-01
3.000000000000000000e+00 7.257711894773991590e-01
3.000000000000000000e+00 8.838467019397290292e-01
3.000000000000000000e+00 7.685074574320742702e-01
3.000000000000000000e+00 9.039700977241318380e-01
3.000000000000000000e+00 7.158073094679824333e-01
3.000000000000000000e+00 9.837096782540535322e-01
3.000000000000000000e+00 8.258509439066555879e-01
3.000000000000000000e+00 8.379563022518683457e-01
3.000000000000000000e+00 8.849026810430873358e-01
3.000000000000000000e+00 8.129671496329385905e-01
3.000000000000000000e+00 7.948241347468212314e-01
3.000000000000000000e+00 8.383977751513869148e-01
3.000000000000000000e+00 7.800731759081607208e-01
3.000000000000000000e+00 8.005145849581173367e-01
3.000000000000000000e+00 7.126232787629496190e-01
3.000000000000000000e+00 7.392878590878049216e-01
3.000000000000000000e+00 8.201340841523989678e-01
3.000000000000000000e+00 7.902631984478830640e-01
3.000000000000000000e+00 8.696029515841716684e-01
3.000000000000000000e+00 7.337722559553611079e-01
3.000000000000000000e+00 9.507133719917671977e-01
3.000000000000000000e+00 9.139074811525512709e-01
3.000000000000000000e+00 9.026880499874879726e-01
3.000000000000000000e+00 7.418091933006358829e-01
3.000000000000000000e+00 7.972777253711136325e-01
3.000000000000000000e+00 8.500771930184448655e-01
3.000000000000000000e+00 8.149534861529695862e-01
3.000000000000000000e+00 7.466063185779736600e-01
3.000000000000000000e+00 7.493679787874706344e-01
3.000000000000000000e+00 8.084928569607336968e-01
3.000000000000000000e+00 9.018558132884728629e-01
3.000000000000000000e+00 9.758869590340571998e-01
3.000000000000000000e+00 8.719203446663444934e-01
3.000000000000000000e+00 8.357505578798559709e-01
3.000000000000000000e+00 8.350636413090195553e-01
3.000000000000000000e+00 8.388700083448837885e-01
3.000000000000000000e+00 8.687762373726418685e-01
3.000000000000000000e+00 9.591002799489851682e-01
3.000000000000000000e+00 7.643859178125206322e-01
3.000000000000000000e+00 8.121849392907573018e-01
3.000000000000000000e+00 8.419880603447703615e-01
3.000000000000000000e+00 7.495975145261636330e-01
3.000000000000000000e+00 8.123054753316016896e-01
3.000000000000000000e+00 9.034891020361328628e-01
3.000000000000000000e+00 8.458285995208746355e-01
3.000000000000000000e+00 8.327927513661143033e-01
3.000000000000000000e+00 8.855798693824290524e-01
3.000000000000000000e+00 9.038596942768902798e-01
3.000000000000000000e+00 8.483604359106559079e-01
3.000000000000000000e+00 8.652300058248998393e-01
3.000000000000000000e+00 8.029558610967104659e-01
3.000000000000000000e+00 8.435715325908367257e-01
3.000000000000000000e+00 8.011164103951027293e-01
3.000000000000000000e+00 8.649008329851917143e-01
3.000000000000000000e+00 8.508552574049288442e-01
3.000000000000000000e+00 8.366217186674554940e-01
3.000000000000000000e+00 8.483937120216885619e-01
3.000000000000000000e+00 9.419781146916632597e-01
3.000000000000000000e+00 8.936456028379550220e-01
3.000000000000000000e+00 8.308109115350437168e-01
3.000000000000000000e+00 7.306844963180482155e-01
3.000000000000000000e+00 8.125444410116593463e-01
3.000000000000000000e+00 9.053823557609165240e-01
3.000000000000000000e+00 7.344706806014484890e-01
3.000000000000000000e+00 8.281346982878758922e-01
3.000000000000000000e+00 8.720835026688661396e-01
3.000000000000000000e+00 8.757143605109559692e-01
3.000000000000000000e+00 8.928659043101440096e-01
3.000000000000000000e+00 9.051930523207570856e-01
3.000000000000000000e+00 8.567918329462164140e-01
4.000000000000000000e+00 8.267159335505407380e-01
4.000000000000000000e+00 8.213850674418630149e-01
4.000000000000000000e+00 7.900690607686011724e-01
4.000000000000000000e+00 8.494312932410903461e-01
4.000000000000000000e+00 9.014375681170624377e-01
4.000000000000000000e+00 8.086163914332542557e-01
4.000000000000000000e+00 8.285739206632111165e-01
4.000000000000000000e+00 8.020642150479035948e-01
4.000000000000000000e+00 7.559246556268273132e-01
4.000000000000000000e+00 8.331791723445736153e-01
4.000000000000000000e+00 9.036090470254808382e-01
4.000000000000000000e+00 8.638356345605429087e-01
4.000000000000000000e+00 9.456272050595000422e-01
4.000000000000000000e+00 8.619193532851711081e-01
4.000000000000000000e+00 7.948036425136031369e-01
4.000000000000000000e+00 7.661321338611097875e-01
4.000000000000000000e+00 8.335441399774327076e-01
4.000000000000000000e+00 7.653467846292997256e-01
4.000000000000000000e+00 8.876410835125054799e-01
4.000000000000000000e+00 8.827525588873884610e-01
4.000000000000000000e+00 8.756073747908257321e-01
4.000000000000000000e+00 7.898791312288030442e-01
4.000000000000000000e+00 8.764283867398060535e-01
4.000000000000000000e+00 6.554212002793713410e-01
4.000000000000000000e+00 8.592084005688689352e-01
4.000000000000000000e+00 8.991698359189459477e-01
4.000000000000000000e+00 9.051160564684491705e-01
4.000000000000000000e+00 9.070795328096648014e-01
4.000000000000000000e+00 7.426570346116907473e-01
4.000000000000000000e+00 9.023141786601580616e-01
4.000000000000000000e+00 8.379257326795139793e-01
4.000000000000000000e+00 8.222517755394123107e-01
4.000000000000000000e+00 8.183459887792100540e-01
4.000000000000000000e+00 8.858681877024028317e-01
4.000000000000000000e+00 9.014096639575671643e-01
4.000000000000000000e+00 8.102040886535634145e-01
4.000000000000000000e+00 7.639048114770672360e-01
4.000000000000000000e+00 8.600649253690186846e-01
4.000000000000000000e+00 7.792198650554582606e-01
4.000000000000000000e+00 7.742378176231291542e-01
4.000000000000000000e+00 9.249493059955712360e-01
4.000000000000000000e+00 8.799463511292239248e-01
4.000000000000000000e+00 8.187244300550172715e-01
4.000000000000000000e+00 8.468228053962094659e-01
4.000000000000000000e+00 8.981524032206306130e-01
4.000000000000000000e+00 8.153219071084999436e-01
4.000000000000000000e+00 8.462907008736129111e-01
4.000000000000000000e+00 7.925313813816183828e-01
4.000000000000000000e+00 8.110242254479934632e-01
4.000000000000000000e+00 7.797862356973201958e-01
4.000000000000000000e+00 8.336619325768123145e-01
4.000000000000000000e+00 8.358394924874281706e-01
4.000000000000000000e+00 8.395923727059835251e-01
4.000000000000000000e+00 8.697123837194083995e-01
4.000000000000000000e+00 8.665956717380507435e-01
4.000000000000000000e+00 8.918527989348444818e-01
4.000000000000000000e+00 8.622311808460920712e-01
4.000000000000000000e+00 7.605946506916392291e-01
4.000000000000000000e+00 8.418305860248337380e-01
4.000000000000000000e+00 9.080938630543534673e-01
4.000000000000000000e+00 9.268489183565468137e-01
4.000000000000000000e+00 7.868892533539154632e-01
4.000000000000000000e+00 8.161855195064905422e-01
4.000000000000000000e+00 8.948656072426426356e-01
4.000000000000000000e+00 8.338706246351256235e-01
4.000000000000000000e+00 7.975883076491385726e-01
4.000000000000000000e+00 8.602685334728940036e-01
4.000000000000000000e+00 7.029375043602935635e-01
4.000000000000000000e+00 9.115535743177249906e-01
4.000000000000000000e+00 9.352257259610945450e-01
4.000000000000000000e+00 8.563845966562503298e-01
4.000000000000000000e+00 8.234524107006484517e-01
4.000000000000000000e+00 7.656646073873992764e-01
4.000000000000000000e+00 9.584853488930034082e-01
4.000000000000000000e+00 7.327875475928943283e-01
4.000000000000000000e+00 8.807147034805655750e-01
4.000000000000000000e+00 8.081641001335803098e-01
4.000000000000000000e+00 7.975894675778290033e-01
4.000000000000000000e+00 8.272464821645076904e-01
4.000000000000000000e+00 8.779280834404826761e-01
4.000000000000000000e+00 7.690391189050469478e-01
4.000000000000000000e+00 7.266000923799341704e-01
4.000000000000000000e+00 8.368363697315253091e-01
4.000000000000000000e+00 8.869441458712455928e-01
4.000000000000000000e+00 8.349233411372591895e-01
4.000000000000000000e+00 8.551093785024761473e-01
4.000000000000000000e+00 7.334755074144291287e-01
4.000000000000000000e+00 7.843316197803519296e-01
4.000000000000000000e+00 8.688494622409910217e-01
4.000000000000000000e+00 8.780202355371837797e-01
4.000000000000000000e+00 8.831592370031843275e-01
4.000000000000000000e+00 8.650064336979671475e-01
4.000000000000000000e+00 8.542545107323132880e-01
4.000000000000000000e+00 8.120009706052774279e-01
4.000000000000000000e+00 7.655291032188727973e-01
4.000000000000000000e+00 8.083243457026231260e-01
4.000000000000000000e+00 8.422667256596996221e-01
4.000000000000000000e+00 8.857802513430226288e-01
4.000000000000000000e+00 8.622474159910863412e-01
4.000000000000000000e+00 9.259925425423316536e-01
5.000000000000000000e+00 6.589989043254601942e-13
5.000000000000000000e+00 2.656757420072279920e-13
5.000000000000000000e+00 2.271714365790439976e-13
5.000000000000000000e+00 5.833474169858830124e-13
5.000000000000000000e+00 8.001643914600597760e-11
5.000000000000000000e+00 3.019935178240840523e-12
5.000000000000000000e+00 5.471695488196794269e-13
5.000000000000000000e+00 1.051872314449552584e-12
5.000000000000000000e+00 2.044340815612702269e-12
5.000000000000000000e+00 7.513006446968154533e-13
5.000000000000000000e+00 8.008798896331219455e-13
5.000000000000000000e+00 4.280902782609696868e-13
5.000000000000000000e+00 5.206584243453710852e-13
5.000000000000000000e+00 1.873233822864858697e-13
5.000000000000000000e+00 1.778201378053733669e-11
5.000000000000000000e+00 2.209980377032400238e-13
5.000000000000000000e+00 7.034918781448223585e-14
5.000000000000000000e+00 1.355251451257295482e-12
5.000000000000000000e+00 3.874577989280968614e-12
5.000000000000000000e+00 1.958048816710148827e-11
5.000000000000000000e+00 1.032931810494519950e-13
5.000000000000000000e+00 1.222824424236029399e-12
5.000000000000000000e+00 1.085787831405828954e-12
5.000000000000000000e+00 2.459947747849775247e-12
5.000000000000000000e+00 3.575384526161082331e-12
5.000000000000000000e+00 9.639156466341604452e-14
5.000000000000000000e+00 6.587214007308332004e-13
5.000000000000000000e+00 9.088617667088021047e-12
5.000000000000000000e+00 2.898449128927276373e-13
5.000000000000000000e+00 8.926832794444253372e-13
5.000000000000000000e+00 5.771567051193982432e-13
5.000000000000000000e+00 4.071728463217231507e-13
5.000000000000000000e+00 6.755760348784415563e-13
5.000000000000000000e+00 2.747970064595544637e-13
5.000000000000000000e+00 1.273780384532948161e-10
5.000000000000000000e+00 1.355898866244041048e-12
5.000000000000000000e+00 8.012669015841140884e-14
5.000000000000000000e+00 8.106785543707883345e-13
5.000000000000000000e+00 2.350178392868360439e-13
5.000000000000000000e+00 1.380651529218116304e-12
5.000000000000000000e+00 2.096888323194456480e-13
5.000000000000000000e+00 1.503091727027293258e-13
5.000000000000000000e+00 4.149167994540705939e-12
5.000000000000000000e+00 1.110469492144240809e-12
5.000000000000000000e+00 2.434713679305469973e-13
5.000000000000000000e+00 1.664241631851786333e-12
5.000000000000000000e+00 8.467887422253517934e-13
5.000000000000000000e+00 1.014800181750253739e-13
5.000000000000000000e+00 8.975729298491168051e-14
5.000000000000000000e+00 4.962580296519115148e-13
5.000000000000000000e+00 6.357617129073053575e-13
5.000000000000000000e+00 2.581345357006725713e-12
5.000000000000000000e+00 4.588055697309688037e-12
5.000000000000000000e+00 1.264168289950735494e-12
5.000000000000000000e+00 1.458089166145238114e-13
5.000000000000000000e+00 1.790747785053660345e-12
5.000000000000000000e+00 4.262272700775718019e-13
5.000000000000000000e+00 1.420774681123871708e-13
5.000000000000000000e+00 1.254239884141757533e-13
5.000000000000000000e+00 5.339084723893866667e-12
5.000000000000000000e+00 1.274214443338119763e-13
5.000000000000000000e+00 5.886316010000707529e-13
5.000000000000000000e+00 4.566241484864644563e-13
5.000000000000000000e+00 2.047405467528898922e-12
5.000000000000000000e+00 3.532310773456041905e-12
5.000000000000000000e+00 2.125808731588784311e-13
5.000000000000000000e+00 5.147078087615780065e-13
5.000000000000000000e+00 7.613244083526939757e-13
5.000000000000000000e+00 1.764863326575845019e-12
5.000000000000000000e+00 3.296198636547345672e-12
5.000000000000000000e+00 1.244799624463064960e-12
5.000000000000000000e+00 2.281123541626236500e-12
5.000000000000000000e+00 3.497686088947162959e-12
5.000000000000000000e+00 7.216431025483373941e-13
5.000000000000000000e+00 3.578751387985041330e-13
5.000000000000000000e+00 9.787363967480874446e-14
5.000000000000000000e+00 3.972984160252186244e-13
5.000000000000000000e+00 5.586701216075260711e-13
5.000000000000000000e+00 1.472841717826877640e-13
5.000000000000000000e+00 3.776913418935142310e-13
5.000000000000000000e+00 4.093857985624195028e-13
5.000000000000000000e+00 3.399149560865193903e-13
5.000000000000000000e+00 8.406243733899878613e-13
5.000000000000000000e+00 2.729838909250018467e-13
5.000000000000000000e+00 5.455063238616881672e-13
5.000000000000000000e+00 3.269833363114200118e-13
5.000000000000000000e+00 8.143745608575234385e-13
5.000000000000000000e+00 6.863574807243783949e-13
5.000000000000000000e+00 1.131593644129341713e-13
5.000000000000000000e+00 2.604405451608635773e-13
5.000000000000000000e+00 2.769729497830985685e-12
5.000000000000000000e+00 6.040921014721741947e-13
5.000000000000000000e+00 1.101697849445799907e-12
5.000000000000000000e+00 5.174926218512465759e-13
5.000000000000000000e+00 1.586792191901627158e-12
5.000000000000000000e+00 2.400385770700185543e-12
5.000000000000000000e+00 5.343542573660373668e-12
5.000000000000000000e+00 9.119794693734027843e-13
5.000000000000000000e+00 3.542077939236964185e-13
5.000000000000000000e+00 2.292566219209146463e-12
6.000000000000000000e+00 7.401422779044439997e-13
6.000000000000000000e+00 3.794743700198406782e-13
6.000000000000000000e+00 2.949579968679575165e-12
6.000000000000000000e+00 1.441164762765227823e-13
6.000000000000000000e+00 3.875155799494388494e-13
6.000000000000000000e+00 2.739334130457300120e-13
6.000000000000000000e+00 2.375527242401007564e-13
6.000000000000000000e+00 1.238630822969817479e-13
6.000000000000000000e+00 1.238756479738786563e-13
6.000000000000000000e+00 1.763419865056814157e-12
6.000000000000000000e+00 5.145419284313656552e-13
6.000000000000000000e+00 1.422811436566573626e-13
6.000000000000000000e+00 2.558868303499741505e-13
6.000000000000000000e+00 2.858984700367595135e-13
6.000000000000000000e+00 4.209310113903092218e-13
6.000000000000000000e+00 6.533865905175777501e-13
6.000000000000000000e+00 8.590550473427524662e-12
6.000000000000000000e+00 8.503724015806276586e-13
6.000000000000000000e+00 3.563050908094640703e-13
6.000000000000000000e+00 1.583812388096808952e-13
6.000000000000000000e+00 3.838203834881091490e-13
6.000000000000000000e+00 4.573962877717969155e-13
6.000000000000000000e+00 6.377646354991695022e-13
6.000000000000000000e+00 2.326740333262566709e-13
6.000000000000000000e+00 2.586247883534304094e-12
6.000000000000000000e+00 1.842066188100722972e-13
6.000000000000000000e+00 2.823530183329595158e-12
6.000000000000000000e+00 1.267416503853463358e-12
6.000000000000000000e+00 1.647813736664767513e-13
6.000000000000000000e+00 2.203943772932441214e-12
6.000000000000000000e+00 3.914730907403401117e-13
6.000000000000000000e+00 4.686612181577035838e-13
6.000000000000000000e+00 1.181047603059644483e-12
6.000000000000000000e+00 4.586530978205585593e-13
6.000000000000000000e+00 2.271452152805331358e-12
6.000000000000000000e+00 7.900867269382096322e-13
6.000000000000000000e+00 8.828264651875879270e-13
6.000000000000000000e+00 3.021345782307365058e-13
6.000000000000000000e+00 6.530196343885203128e-13
6.000000000000000000e+00 1.878744002155829391e-12
6.000000000000000000e+00 2.921538340720438529e-13
6.000000000000000000e+00 2.485321356743803028e-13
6.000000000000000000e+00 5.050218307294962459e-13
6.000000000000000000e+00 1.296966475048214482e-13
6.000000000000000000e+00 2.622986416088071161e-13
6.000000000000000000e+00 3.205457363161155151e-13
6.000000000000000000e+00 7.157820740737458205e-13
6.000000000000000000e+00 2.512311446970010713e-13
6.000000000000000000e+00 1.301407488136375298e-13
6.000000000000000000e+00 1.575739420222957978e-13
6.000000000000000000e+00 3.966794469648998164e-13
6.000000000000000000e+00 2.401463082564384348e-13
6.000000000000000000e+00 6.177195926707660700e-13
6.000000000000000000e+00 2.723564061359397181e-12
6.000000000000000000e+00 5.295721093530052354e-13
6.000000000000000000e+00 1.798336581166640333e-13
6.000000000000000000e+00 7.579837602398306354e-12
6.000000000000000000e+00 2.903274009520577729e-12
6.000000000000000000e+00 3.438412882534191271e-13
6.000000000000000000e+00 2.821343260068101760e-13
6.000000000000000000e+00 2.625822441247217645e-13
6.000000000000000000e+00 5.353154912226444620e-13
6.000000000000000000e+00 4.080403054636941167e-13
6.000000000000000000e+00 5.082231524830212411e-13
6.000000000000000000e+00 1.811404626688751148e-13
6.000000000000000000e+00 1.435925925098510013e-12
6.000000000000000000e+00 2.418617831202069072e-13
6.000000000000000000e+00 1.625902161423470078e-12
6.000000000000000000e+00 4.506414263809008894e-13
6.000000000000000000e+00 4.829228675558588499e-12
6.000000000000000000e+00 9.106160292343100692e-12
6.000000000000000000e+00 1.666715650954198582e-12
6.000000000000000000e+00 2.669673965557499195e-13
6.000000000000000000e+00 3.770851371001296957e-13
6.000000000000000000e+00 5.254234590943837982e-13
6.000000000000000000e+00 1.268828431270929386e-12
6.000000000000000000e+00 1.295022239662921446e-13
6.000000000000000000e+00 5.976179460457054506e-13
6.000000000000000000e+00 7.584649611850928606e-14
6.000000000000000000e+00 1.297899514143382376e-12
6.000000000000000000e+00 2.799235067208117644e-13
6.000000000000000000e+00 2.842993766198512671e-12
6.000000000000000000e+00 2.657953402815978919e-13
6.000000000000000000e+00 1.409124537211114796e-12
6.000000000000000000e+00 5.484313284295194702e-13
6.000000000000000000e+00 1.336025163469290684e-13
6.000000000000000000e+00 2.787746078674815269e-13
6.000000000000000000e+00 7.005446614429183366e-13
6.000000000000000000e+00 1.712811922764448216e-12
6.000000000000000000e+00 6.343695113333337136e-13
6.000000000000000000e+00 3.090037011105516790e-13
6.000000000000000000e+00 1.540719264216289003e-13
6.000000000000000000e+00 1.315079868406414913e-13
6.000000000000000000e+00 4.985521575248496735e-13
6.000000000000000000e+00 2.351671155128257439e-13
6.000000000000000000e+00 8.020149643161850661e-13
6.000000000000000000e+00 2.480235736634548354e-13
6.000000000000000000e+00 2.492628502593746580e-13
6.000000000000000000e+00 3.314477081765558452e-12
6.000000000000000000e+00 1.131381018041803749e-13
7.000000000000000000e+00 2.740483559832615547e-13
7.000000000000000000e+00 2.496836090345249230e-13
7.000000000000000000e+00 2.921278965307170347e-12
7.000000000000000000e+00 1.092359328322766135e-13
7.000000000000000000e+00 1.568447470345122895e-12
7.000000000000000000e+00 4.257204858158952667e-13
7.000000000000000000e+00 2.745535097556979950e-13
7.000000000000000000e+00 2.827244568326231080e-13
7.000000000000000000e+00 1.342423265711101167e-13
7.000000000000000000e+00 3.008438555484169620e-13
7.000000000000000000e+00 3.961555767810436234e-13
7.000000000000000000e+00 1.483333297403535581e-12
7.000000000000000000e+00 1.958965664479413320e-12
7.000000000000000000e+00 5.274490139987314890e-13
7.000000000000000000e+00 4.163505497864443240e-13
7.000000000000000000e+00 6.910630291597338971e-13
7.000000000000000000e+00 2.435977741996172019e-13
7.000000000000000000e+00 1.150413860868306866e-11
7.000000000000000000e+00 7.788729608827804020e-13
7.000000000000000000e+00 6.543788582601643330e-13
7.000000000000000000e+00 1.511455357987727792e-13
7.000000000000000000e+00 8.300692283563699247e-13
7.000000000000000000e+00 1.105412734627527473e-12
7.000000000000000000e+00 1.283006734400317801e-13
7.000000000000000000e+00 3.578954457762720237e-13
7.000000000000000000e+00 1.176207830117135614e-12
7.000000000000000000e+00 2.996160934224634440e-13
7.000000000000000000e+00 2.477337186775086776e-13
7.000000000000000000e+00 3.385041067146208969e-12
7.000000000000000000e+00 2.139810400689231207e-13
7.000000000000000000e+00 9.159901026550775798e-13
7.000000000000000000e+00 2.168505624493199520e-12
7.000000000000000000e+00 1.917284180231275251e-12
7.000000000000000000e+00 2.680569432021424108e-13
7.000000000000000000e+00 1.709123220053818532e-12
7.000000000000000000e+00 2.204649915290782837e-12
7.000000000000000000e+00 9.820591087446146102e-13
7.000000000000000000e+00 6.267029579764859981e-12
7.000000000000000000e+00 7.355191340271473135e-13
7.000000000000000000e+00 4.811889305979278296e-12
7.000000000000000000e+00 5.337851264605965935e-13
7.000000000000000000e+00 5.794716092017475395e-13
7.000000000000000000e+00 1.772493663985712555e-13
7.000000000000000000e+00 3.693089086768272967e-13
7.000000000000000000e+00 2.119260011524576349e-12
7.000000000000000000e+00 2.925423284499113692e-12
7.000000000000000000e+00 1.046496593567719853e-12
7.000000000000000000e+00 7.192441679170687617e-13
7.000000000000000000e+00 7.477986967357979423e-13
7.000000000000000000e+00 8.828410023716592683e-13
7.000000000000000000e+00 3.710818875317666730e-12
7.000000000000000000e+00 1.922934067574056426e-12
7.000000000000000000e+00 9.655066096867600049e-13
7.000000000000000000e+00 6.700275479742590377e-13
7.000000000000000000e+00 4.121587956385512058e-12
7.000000000000000000e+00 3.166116407461424171e-13
7.000000000000000000e+00 1.439534352123861664e-12
7.000000000000000000e+00 5.786996171974186741e-13
7.000000000000000000e+00 3.937606123031258449e-12
7.000000000000000000e+00 3.653472258711571132e-13
7.000000000000000000e+00 1.882050376477819413e-12
7.000000000000000000e+00 1.388004230792879881e-12
7.000000000000000000e+00 2.763776401691319906e-12
7.000000000000000000e+00 1.604806808720760175e-11
7.000000000000000000e+00 5.537089265690504048e-13
7.000000000000000000e+00 5.229502216097030383e-12
7.000000000000000000e+00 4.500823501996363656e-13
7.000000000000000000e+00 2.401587218874379892e-12
7.000000000000000000e+00 3.905512471420226256e-13
7.000000000000000000e+00 1.514675276445752740e-13
7.000000000000000000e+00 5.693248415537464252e-13
7.000000000000000000e+00 5.720608117141559538e-13
7.000000000000000000e+00 1.612213707411020411e-13
7.000000000000000000e+00 9.732615285022236505e-13
7.000000000000000000e+00 8.500073483873902064e-13
7.000000000000000000e+00 4.148170214690393453e-13
7.000000000000000000e+00 4.406234694246387915e-12
7.000000000000000000e+00 7.789787229518122993e-13
7.000000000000000000e+00 5.777517419209558736e-13
7.000000000000000000e+00 9.702925415757898414e-13
7.000000000000000000e+00 5.669342530338587926e-13
7.000000000000000000e+00 9.860871029824235627e-13
7.000000000000000000e+00 1.622640220777192334e-11
7.000000000000000000e+00 3.014109474758308637e-13
7.000000000000000000e+00 2.738472340552730931e-13
7.000000000000000000e+00 9.513584393112264600e-13
7.000000000000000000e+00 7.470743589633940979e-13
7.000000000000000000e+00 4.313448215999366115e-13
7.000000000000000000e+00 4.728010165905262120e-13
7.000000000000000000e+00 1.204057887502185499e-12
7.000000000000000000e+00 1.876010580255305552e-12
7.000000000000000000e+00 7.101040170670112484e-13
7.000000000000000000e+00 6.059380588818991096e-13
7.000000000000000000e+00 2.928182224687821836e-13
7.000000000000000000e+00 2.721329252973710211e-13
7.000000000000000000e+00 8.403928600785628031e-13
7.000000000000000000e+00 5.167463772071241867e-13
7.000000000000000000e+00 4.345044697719599083e-13
7.000000000000000000e+00 8.431509045850765863e-13
7.000000000000000000e+00 5.603755124964319917e-13
8.000000000000000000e+00 6.107060503131814363e-13
8.000000000000000000e+00 4.777117546184702474e-13
8.000000000000000000e+00 9.750263486561387184e-13
8.000000000000000000e+00 3.440857275407920387e-13
8.000000000000000000e+00 2.949427967947927150e-13
8.000000000000000000e+00 8.923666891006332084e-12
8.000000000000000000e+00 1.808581655105348439e-13
8.000000000000000000e+00 6.296236606607341114e-13
8.000000000000000000e+00 8.511360343771059210e-11
8.000000000000000000e+00 4.915031194039571166e-13
8.000000000000000000e+00 6.007887698115907985e-13
8.000000000000000000e+00 1.964030590613500655e-13
8.000000000000000000e+00 7.429488497569754289e-13
8.000000000000000000e+00 3.958640919141171418e-13
8.000000000000000000e+00 1.979375438769102849e-12
8.000000000000000000e+00 6.733716139531193592e-13
8.000000000000000000e+00 9.360573698172349771e-12
8.000000000000000000e+00 4.384636293042052410e-13
8.000000000000000000e+00 3.059873344911305517e-12
8.000000000000000000e+00 1.343166192804612577e-12
8.000000000000000000e+00 1.714365378075766953e-12
8.000000000000000000e+00 3.966792581351310924e-13
8.000000000000000000e+00 1.112911945656544907e-11
8.000000000000000000e+00 6.819758610630471467e-13
8.000000000000000000e+00 2.792121761885507727e-13
8.000000000000000000e+00 1.227026404909723069e-12
8.000000000000000000e+00 6.663500549943982086e-13
8.000000000000000000e+00 1.369667420857853690e-13
8.000000000000000000e+00 6.226579862359172129e-13
8.000000000000000000e+00 1.091381836651903583e-12
8.000000000000000000e+00 9.804052070700032447e-12
8.000000000000000000e+00 8.753756417168687754e-13
8.000000000000000000e+00 1.637385024759891752e-13
8.000000000000000000e+00 1.432815178610648412e-12
8.000000000000000000e+00 5.946507292479100124e-13
8.000000000000000000e+00 8.315308231409824407e-12
8.000000000000000000e+00 1.150462142490376949e-12
8.000000000000000000e+00 4.533589946390733251e-13
8.000000000000000000e+00 7.431603923908024659e-13
8.000000000000000000e+00 5.386915692115637492e-13
8.000000000000000000e+00 3.571402841093390550e-13
8.000000000000000000e+00 5.030318386440773612e-12
8.000000000000000000e+00 2.095767560559396591e-12
8.000000000000000000e+00 9.158940237404108728e-13
8.000000000000000000e+00 1.119819901945343121e-12
8.000000000000000000e+00 3.262876269518954341e-13
8.000000000000000000e+00 1.608435529305684511e-12
8.000000000000000000e+00 5.139408937191874618e-13
8.000000000000000000e+00 3.516593901617659743e-11
8.000000000000000000e+00 1.882595840267591330e-12
8.000000000000000000e+00 7.066728587857490166e-13
8.000000000000000000e+00 1.501823411061078841e-12
8.000000000000000000e+00 4.857116579109994749e-13
8.000000000000000000e+00 2.900139301845100875e-12
8.000000000000000000e+00 1.820402281500469827e-12
8.000000000000000000e+00 1.454313110802137142e-12
8.000000000000000000e+00 2.949284824537716189e-13
8.000000000000000000e+00 5.458646754037826939e-12
8.000000000000000000e+00 7.948790083693144528e-13
8.000000000000000000e+00 1.607866359376227001e-13
8.000000000000000000e+00 1.395514886153106466e-11
8.000000000000000000e+00 2.642773722556661635e-13
8.000000000000000000e+00 3.215210686846751865e-12
8.000000000000000000e+00 4.206559145520831942e-13
8.000000000000000000e+00 1.048691311945903896e-12
8.000000000000000000e+00 1.732515082520560892e-12
8.000000000000000000e+00 1.863172862648984612e-13
8.000000000000000000e+00 2.268023375629103766e-12
8.000000000000000000e+00 2.353130065931088056e-13
8.000000000000000000e+00 2.997022460211406517e-13
8.000000000000000000e+00 1.595913898596962177e-12
8.000000000000000000e+00 1.533373276620170182e-12
8.000000000000000000e+00 7.537099591454687933e-13
8.000000000000000000e+00 5.119364211049660285e-13
8.000000000000000000e+00 1.381813990112199040e-13
8.000000000000000000e+00 8.403955949724459345e-13
8.000000000000000000e+00 9.291571623959533904e-13
8.000000000000000000e+00 6.229134647899058374e-13
8.000000000000000000e+00 1.443601414378718452e-13
8.000000000000000000e+00 1.433448380540006193e-12
8.000000000000000000e+00 2.282301528732804330e-13
8.000000000000000000e+00 3.167883628417157327e-13
8.000000000000000000e+00 1.919791160960196834e-13
8.000000000000000000e+00 1.356842238096453143e-12
8.000000000000000000e+00 1.377772943088131693e-12
8.000000000000000000e+00 2.126168529726350858e-12
8.000000000000000000e+00 5.540615950417419609e-12
8.000000000000000000e+00 2.731348538829246259e-13
8.000000000000000000e+00 7.979564932108365279e-13
8.000000000000000000e+00 8.867328640255294962e-13
8.000000000000000000e+00 2.642000364001421728e-12
8.000000000000000000e+00 8.811752030447135237e-12
8.000000000000000000e+00 3.185710763340255276e-11
8.000000000000000000e+00 1.886361622682677526e-12
8.000000000000000000e+00 4.336150733344502873e-13
8.000000000000000000e+00 4.580239658664202836e-13
8.000000000000000000e+00 2.709725963520401903e-13
8.000000000000000000e+00 4.065586010779529421e-13
8.000000000000000000e+00 5.383973774089488703e-13
8.000000000000000000e+00 1.404868969619989412e-11
9.000000000000000000e+00 1.739657761112009311e-12
9.000000000000000000e+00 6.291283544043153186e-13
9.000000000000000000e+00 4.273312650050745197e-12
9.000000000000000000e+00 8.144983360018310555e-12
9.000000000000000000e+00 1.106633583313857784e-12
9.000000000000000000e+00 5.040757048761540314e-13
9.000000000000000000e+00 2.010853103241317965e-12
9.000000000000000000e+00 8.295514334457011079e-13
9.000000000000000000e+00 5.884998239010595233e-13
9.000000000000000000e+00 5.380363700067148671e-13
9.000000000000000000e+00 1.227301436281495358e-12
9.000000000000000000e+00 5.392182529389227928e-12
9.000000000000000000e+00 4.997401969705631520e-13
9.000000000000000000e+00 1.108729230545009295e-12
9.000000000000000000e+00 1.312255879020620567e-12
9.000000000000000000e+00 1.729755249887961957e-11
9.000000000000000000e+00 3.724249616854076178e-13
9.000000000000000000e+00 1.443590149501402544e-12
9.000000000000000000e+00 1.929811266895507473e-12
9.000000000000000000e+00 3.809884782378486656e-13
9.000000000000000000e+00 5.670584726923122382e-13
9.000000000000000000e+00 4.044190466520843291e-13
9.000000000000000000e+00 1.758632267380161892e-12
9.000000000000000000e+00 2.787966707096782330e-12
9.000000000000000000e+00 5.939034737160883714e-13
9.000000000000000000e+00 3.338408121342561384e-12
9.000000000000000000e+00 5.001351368122842476e-12
9.000000000000000000e+00 2.983373153860622202e-13
9.000000000000000000e+00 2.314745466080414742e-12
9.000000000000000000e+00 1.642842287271475607e-12
9.000000000000000000e+00 1.663191977232771947e-12
9.000000000000000000e+00 4.539379374128120668e-13
9.000000000000000000e+00 4.487109883590225001e-13
9.000000000000000000e+00 5.900489308569331878e-13
9.000000000000000000e+00 5.892472668980992972e-11
9.000000000000000000e+00 6.004110715412347717e-11
9.000000000000000000e+00 9.885693219442166093e-13
9.000000000000000000e+00 1.401044397397749137e-12
9.000000000000000000e+00 2.350020628342437002e-12
9.000000000000000000e+00 2.533666206939346875e-12
9.000000000000000000e+00 3.304890189434510672e-12
9.000000000000000000e+00 1.220703164250205373e-12
9.000000000000000000e+00 5.032560681038683126e-13
9.000000000000000000e+00 1.212545061127453102e-10
9.000000000000000000e+00 4.008814062993779047e-13
9.000000000000000000e+00 1.331764670253643143e-12
9.000000000000000000e+00 7.301000706264591472e-13
9.000000000000000000e+00 2.603418486722258942e-12
9.000000000000000000e+00 1.142537015811367963e-12
9.000000000000000000e+00 5.479183129352293461e-12
9.000000000000000000e+00 4.045730701847734150e-13
9.000000000000000000e+00 2.703279817798881923e-10
9.000000000000000000e+00 7.413241573080583657e-12
9.000000000000000000e+00 7.743113527013941976e-13
9.000000000000000000e+00 7.869936920414813393e-13
9.000000000000000000e+00 1.376180958559355232e-12
9.000000000000000000e+00 2.265247954101867381e-12
9.000000000000000000e+00 5.081791828538821985e-13
9.000000000000000000e+00 4.641790321640041769e-13
9.000000000000000000e+00 1.094928399633984641e-12
9.000000000000000000e+00 2.226791380216507937e-11
9.000000000000000000e+00 7.653583090913897530e-13
9.000000000000000000e+00 2.435581294232170615e-13
9.000000000000000000e+00 9.495276117102569126e-13
9.000000000000000000e+00 1.342725410995141222e-12
9.000000000000000000e+00 1.948571852513894681e-12
9.000000000000000000e+00 5.122918684299873475e-12
9.000000000000000000e+00 6.673381450060491231e-13
9.000000000000000000e+00 3.366558610904269797e-12
9.000000000000000000e+00 3.686103578876822925e-13
9.000000000000000000e+00 7.468573803029345555e-13
9.000000000000000000e+00 8.770019586627769941e-12
9.000000000000000000e+00 5.650582137967095082e-13
9.000000000000000000e+00 1.208299340735846376e-12
9.000000000000000000e+00 2.669797800983106315e-12
9.000000000000000000e+00 1.209820939691236667e-11
9.000000000000000000e+00 5.155143294168262854e-11
9.000000000000000000e+00 5.256499481115946629e-12
9.000000000000000000e+00 1.048672088888115583e-11
9.000000000000000000e+00 1.832783687564952106e-13
9.000000000000000000e+00 4.952402643162047344e-12
9.000000000000000000e+00 1.096965816526019435e-12
9.000000000000000000e+00 7.549970133469595451e-13
9.000000000000000000e+00 5.067724097452356902e-12
9.000000000000000000e+00 5.511001295957233301e-12
9.000000000000000000e+00 6.382227968020187590e-13
9.000000000000000000e+00 1.133524676617759163e-12
9.000000000000000000e+00 2.748100455994366894e-12
9.000000000000000000e+00 5.111879118141984203e-12
9.000000000000000000e+00 5.781646323527366484e-13
9.000000000000000000e+00 9.841362518457257249e-12
9.000000000000000000e+00 2.734650515047031841e-12
9.000000000000000000e+00 1.137672767522789028e-12
9.000000000000000000e+00 2.161217392730778042e-12
9.000000000000000000e+00 5.416413047856298923e-12
9.000000000000000000e+00 8.365363816039075076e-13
9.000000000000000000e+00 3.239074388624678118e-13
9.000000000000000000e+00 1.200580318481602612e-12
9.000000000000000000e+00 6.314445149975592362e-13
9.000000000000000000e+00 2.112242850111736353e-12


==> error_commutator_2local.dat <==
9.000000000000000000e+00 4.602915470642443545e-11
9.000000000000000000e+00 1.609512061586267996e-11
9.000000000000000000e+00 3.195136501200577993e-11
9.000000000000000000e+00 3.114043471258369581e-11
9.000000000000000000e+00 2.661291504516131656e-11
9.000000000000000000e+00 5.377441512372105498e-12
9.000000000000000000e+00 1.900822049304958365e-11
9.000000000000000000e+00 4.896712199184524580e-11
9.000000000000000000e+00 1.365422453540174028e-10
9.000000000000000000e+00 1.051023433906326899e-11
9.000000000000000000e+00 4.387406546448750507e-11
9.000000000000000000e+00 9.023744983452257477e-10
9.000000000000000000e+00 1.032872086083090911e-10
9.000000000000000000e+00 2.244878083192729560e-11
9.000000000000000000e+00 2.697170444008201077e-12
9.000000000000000000e+00 3.265875937677406868e-11
9.000000000000000000e+00 8.887527396247363955e-11
9.000000000000000000e+00 5.365012243232912617e-12
9.000000000000000000e+00 6.296850391893704235e-11
9.000000000000000000e+00 8.309382281629105463e-11
9.000000000000000000e+00 7.627569327129915836e-11
9.000000000000000000e+00 2.517736854649083342e-11
9.000000000000000000e+00 1.218175739791462931e-10
9.000000000000000000e+00 1.924702704809269856e-11
9.000000000000000000e+00 3.723912227276825081e-11
9.000000000000000000e+00 5.918888846129344617e-12
9.000000000000000000e+00 6.229285092559225244e-12
9.000000000000000000e+00 3.436284236576049109e-11
9.000000000000000000e+00 9.440060139987281244e-10
9.000000000000000000e+00 5.817336400363297837e-11
9.000000000000000000e+00 5.887303484545844180e-09
9.000000000000000000e+00 2.328708102110861479e-11
9.000000000000000000e+00 1.130912093300733765e-11
9.000000000000000000e+00 1.679853696326629024e-11
9.000000000000000000e+00 2.769473059656172101e-11
9.000000000000000000e+00 1.196276677668837969e-09
9.000000000000000000e+00 2.695030649093170992e-12
9.000000000000000000e+00 2.549524979709813829e-10
9.000000000000000000e+00 5.393278421792941719e-11
9.000000000000000000e+00 1.505022483963119857e-11
9.000000000000000000e+00 4.401312654784200275e-10
9.000000000000000000e+00 1.420064020803247111e-11
9.000000000000000000e+00 2.916445984019118266e-11
9.000000000000000000e+00 1.785494200199407602e-10
9.000000000000000000e+00 2.763879275423362385e-11
9.000000000000000000e+00 9.409837028353167049e-11
9.000000000000000000e+00 4.797430606108105964e-11
9.000000000000000000e+00 6.898243276930685007e-10
9.000000000000000000e+00 1.276746380947442711e-10
9.000000000000000000e+00 1.102299624553026700e-11
9.000000000000000000e+00 7.342377042238769580e-10
9.000000000000000000e+00 4.669684535537637735e-11
9.000000000000000000e+00 1.420524971923169110e-10
9.000000000000000000e+00 1.685534983297711371e-11
9.000000000000000000e+00 1.640660479405604314e-10
9.000000000000000000e+00 3.037028386780980839e-12
9.000000000000000000e+00 3.629426512236496831e-10
9.000000000000000000e+00 3.537472961181140207e-11
9.000000000000000000e+00 5.017491958668834013e-12
9.000000000000000000e+00 4.775937572366067096e-10
9.000000000000000000e+00 2.395811321013426850e-09
9.000000000000000000e+00 2.485705934336238718e-10
9.000000000000000000e+00 5.425380656840878201e-12
9.000000000000000000e+00 3.915243208586540932e-11
9.000000000000000000e+00 1.607062916677867581e-11
9.000000000000000000e+00 5.136841784473995028e-10
9.000000000000000000e+00 5.939550727865450663e-12
9.000000000000000000e+00 7.824369527501960112e-11
9.000000000000000000e+00 2.887332809084027994e-12
9.000000000000000000e+00 8.953735643199782199e-11
9.000000000000000000e+00 2.416563288131212003e-10
9.000000000000000000e+00 3.471735388935184962e-10
9.000000000000000000e+00 7.642313196604941024e-11
9.000000000000000000e+00 3.127567074034590256e-12
9.000000000000000000e+00 4.246173837247853442e-10
9.000000000000000000e+00 2.596169643807684932e-11
9.000000000000000000e+00 4.084974708114047513e-11
9.000000000000000000e+00 4.894897582748904030e-11
9.000000000000000000e+00 2.591065128078432498e-11
9.000000000000000000e+00 1.953660540746404776e-11
9.000000000000000000e+00 4.988062656942083572e-13
9.000000000000000000e+00 2.045086154870016788e-09
9.000000000000000000e+00 9.747850006498516594e-12
9.000000000000000000e+00 2.066267323196029903e-11
9.000000000000000000e+00 2.190186348243147839e-12
9.000000000000000000e+00 1.002713739515935697e-11
9.000000000000000000e+00 7.117068317020608368e-11
9.000000000000000000e+00 4.851768015171526502e-12
9.000000000000000000e+00 5.433963453320884967e-12
9.000000000000000000e+00 9.810663082154633963e-13
9.000000000000000000e+00 2.433416412157324976e-11
9.000000000000000000e+00 2.806878966232569612e-11
9.000000000000000000e+00 7.874022301718520432e-11
9.000000000000000000e+00 3.567644813204654852e-11
9.000000000000000000e+00 4.512169935879435356e-11
9.000000000000000000e+00 8.430324914367905309e-11
9.000000000000000000e+00 1.422104474457362498e-10
9.000000000000000000e+00 2.613066403270078246e-12
9.000000000000000000e+00 1.007708400020884331e-12
9.000000000000000000e+00 2.535153023149798722e-11
9.000000000000000000e+00 2.762284555116854149e-11
9.000000000000000000e+00 1.242096511906924885e-11
9.000000000000000000e+00 2.148568143899477051e-10
9.000000000000000000e+00 2.732873079971758171e-12
9.000000000000000000e+00 3.926315417380436264e-10
9.000000000000000000e+00 3.091398329227611884e-11
9.000000000000000000e+00 5.495076884658769687e-11
9.000000000000000000e+00 1.894986767905713367e-08
9.000000000000000000e+00 8.822522219596858991e-12
9.000000000000000000e+00 9.273614437984935523e-11
9.000000000000000000e+00 4.121984631773664518e-12
9.000000000000000000e+00 2.248267403017037104e-11
9.000000000000000000e+00 1.181788406900834152e-10
9.000000000000000000e+00 2.417652081652814030e-11
9.000000000000000000e+00 1.372516707865457387e-10
9.000000000000000000e+00 1.188408337350925526e-11
9.000000000000000000e+00 1.136739421738930436e-11
9.000000000000000000e+00 1.615850907870074007e-10
9.000000000000000000e+00 2.344117925106247074e-11
9.000000000000000000e+00 2.452402288637979146e-11
9.000000000000000000e+00 2.379866901666648920e-11
9.000000000000000000e+00 1.097215785012170737e-11
9.000000000000000000e+00 6.240471952387873932e-11
9.000000000000000000e+00 7.125719858430688587e-12
9.000000000000000000e+00 1.349602479394032649e-11
9.000000000000000000e+00 6.650234557060400430e-11
9.000000000000000000e+00 3.743825265735894755e-11
9.000000000000000000e+00 3.081406565136622540e-11
9.000000000000000000e+00 5.861468068608150601e-11
9.000000000000000000e+00 5.861378874190379172e-11
9.000000000000000000e+00 1.936641901715110534e-12
9.000000000000000000e+00 5.917796243465139010e-12
9.000000000000000000e+00 3.923258206383545443e-11
9.000000000000000000e+00 8.678690912429651208e-11
9.000000000000000000e+00 1.034607918663822608e-10
9.000000000000000000e+00 4.017082282899444174e-12
9.000000000000000000e+00 1.213545249645093451e-11
9.000000000000000000e+00 1.925623512973504392e-11
9.000000000000000000e+00 2.612373909152661000e-11
9.000000000000000000e+00 1.333886480537192528e-12
9.000000000000000000e+00 5.209627269661348709e-11
9.000000000000000000e+00 5.185058936403381695e-11
9.000000000000000000e+00 1.263989804951215607e-11
9.000000000000000000e+00 4.846871144685470974e-11
9.000000000000000000e+00 2.801438597798981024e-11
9.000000000000000000e+00 3.881029430244444783e-13
9.000000000000000000e+00 2.705875292052150003e-11
9.000000000000000000e+00 1.240975853052440297e-09
9.000000000000000000e+00 3.723267388744752062e-11
9.000000000000000000e+00 1.465384298340166802e-12
9.000000000000000000e+00 6.825201739297098582e-11
9.000000000000000000e+00 8.534528071876738153e-12
9.000000000000000000e+00 2.060829641432510667e-10
9.000000000000000000e+00 2.468910125651545187e-12
9.000000000000000000e+00 9.569496975166538193e-12
9.000000000000000000e+00 4.350694953545564316e-11
9.000000000000000000e+00 1.909928713862886035e-10
9.000000000000000000e+00 2.120455800578926215e-11
9.000000000000000000e+00 2.584335487917639303e-11
9.000000000000000000e+00 9.060657177821173263e-12
9.000000000000000000e+00 4.251471434559512549e-12
9.000000000000000000e+00 7.856920351579296411e-12
9.000000000000000000e+00 3.962925342237813181e-10
9.000000000000000000e+00 3.989028614359852947e-11
9.000000000000000000e+00 2.468707916358751085e-11
9.000000000000000000e+00 2.521909009033704219e-10
9.000000000000000000e+00 1.405603762164343415e-11
9.000000000000000000e+00 3.288089131329772443e-11
9.000000000000000000e+00 2.137479595692972562e-11
9.000000000000000000e+00 1.266771309675586683e-11
9.000000000000000000e+00 1.499426712211931868e-10
9.000000000000000000e+00 1.320079263558816080e-10
9.000000000000000000e+00 2.064161661859837848e-12
9.000000000000000000e+00 2.574676334912068677e-11
9.000000000000000000e+00 1.125727778635243946e-10
9.000000000000000000e+00 1.853316345936910173e-11
9.000000000000000000e+00 1.261424078055762966e-11
9.000000000000000000e+00 9.460475383987541689e-10
9.000000000000000000e+00 3.827508824040511836e-10
9.000000000000000000e+00 2.480002787772681099e-10
9.000000000000000000e+00 6.557724448061569478e-12
9.000000000000000000e+00 4.988115567449664021e-12
9.000000000000000000e+00 8.321630396020236348e-12
9.000000000000000000e+00 7.554435133515050017e-12
9.000000000000000000e+00 2.044133992362043053e-11
9.000000000000000000e+00 8.146367847552670767e-12
9.000000000000000000e+00 2.657589182617324867e-11
9.000000000000000000e+00 5.296194132012806367e-12
9.000000000000000000e+00 3.957283347120625275e-11
9.000000000000000000e+00 2.939289262503556784e-12
9.000000000000000000e+00 3.776590101057522770e-12
9.000000000000000000e+00 5.364363064768249728e-12
9.000000000000000000e+00 1.469916007989390644e-11
9.000000000000000000e+00 1.532867645180766990e-10
9.000000000000000000e+00 7.769569461378549152e-12
9.000000000000000000e+00 1.437522676818750010e-11
9.000000000000000000e+00 2.045069790748194890e-10
9.000000000000000000e+00 2.269358487114261736e-10
9.000000000000000000e+00 1.556607877001090532e-10
9.000000000000000000e+00 1.354370892017128709e-10
8.000000000000000000e+00 4.031248384271027062e-12
8.000000000000000000e+00 1.125282790008166016e-10
8.000000000000000000e+00 6.726191837594420940e-11
8.000000000000000000e+00 4.498673360735991479e-12
8.000000000000000000e+00 1.730981682436086367e-11
8.000000000000000000e+00 7.151933098134679822e-12
8.000000000000000000e+00 4.148415670224325781e-12
8.000000000000000000e+00 2.280812084825646729e-11
8.000000000000000000e+00 3.221224587346569895e-11
8.000000000000000000e+00 1.602554824014479480e-11
8.000000000000000000e+00 2.613578929626510470e-12
8.000000000000000000e+00 1.645521681902503131e-12
8.000000000000000000e+00 5.254811494930996776e-12
8.000000000000000000e+00 7.569146886894377912e-11
8.000000000000000000e+00 2.645044363496140569e-10
8.000000000000000000e+00 3.900651604568013954e-11
8.000000000000000000e+00 4.260916682228957638e-12
8.000000000000000000e+00 6.432019038879688290e-11
8.000000000000000000e+00 5.667604763414795242e-12
8.000000000000000000e+00 1.059361981173111072e-11
8.000000000000000000e+00 1.169045037401651411e-11
8.000000000000000000e+00 2.657665415156571338e-11
8.000000000000000000e+00 5.398486755847387505e-12
8.000000000000000000e+00 8.761985761075479436e-11
8.000000000000000000e+00 1.906051308531556877e-11
8.000000000000000000e+00 5.645426066043532790e-11
8.000000000000000000e+00 8.422173457246288989e-12
8.000000000000000000e+00 2.590076340430355692e-12
8.000000000000000000e+00 8.064760505819864212e-12
8.000000000000000000e+00 2.726393858972831891e-10
8.000000000000000000e+00 4.393513076722518085e-12
8.000000000000000000e+00 2.752521797444099853e-12
8.000000000000000000e+00 1.659144932666230665e-11
8.000000000000000000e+00 5.601911524437999011e-12
8.000000000000000000e+00 2.801250857143588245e-11
8.000000000000000000e+00 1.498205809249800114e-12
8.000000000000000000e+00 1.797325941493760045e-11
8.000000000000000000e+00 4.318658157807076266e-11
8.000000000000000000e+00 2.254527521984444945e-09
8.000000000000000000e+00 5.757014767680493080e-12
8.000000000000000000e+00 7.079265356735661174e-12
8.000000000000000000e+00 2.135295998948848233e-12
8.000000000000000000e+00 4.251609373301771806e-11
8.000000000000000000e+00 2.917023180716172250e-11
8.000000000000000000e+00 8.461423976419084462e-12
8.000000000000000000e+00 4.123617009081475427e-12
8.000000000000000000e+00 6.176350707582049002e-12
8.000000000000000000e+00 2.147718442233780081e-10
8.000000000000000000e+00 1.310735512473862669e-11
8.000000000000000000e+00 2.080386084309394607e-11
8.000000000000000000e+00 1.324985356087108864e-10
8.000000000000000000e+00 3.985695207511986133e-11
8.000000000000000000e+00 1.042301831089242293e-11
8.000000000000000000e+00 1.140025665022174440e-11
8.000000000000000000e+00 3.409362747129454161e-12
8.000000000000000000e+00 9.185878074277482506e-12
8.000000000000000000e+00 8.570072961860087492e-12
8.000000000000000000e+00 1.069674253337763896e-12
8.000000000000000000e+00 9.870039663663280033e-11
8.000000000000000000e+00 6.991875686656706961e-12
8.000000000000000000e+00 5.643176865181076702e-11
8.000000000000000000e+00 7.227936670335695836e-12
8.000000000000000000e+00 1.265286847159866756e-11
8.000000000000000000e+00 7.968014496718479652e-10
8.000000000000000000e+00 1.397635523337567523e-10
8.000000000000000000e+00 2.732426161114764518e-11
8.000000000000000000e+00 8.526536432994996237e-10
8.000000000000000000e+00 8.068594109031980664e-12
8.000000000000000000e+00 7.836154867407922695e-10
8.000000000000000000e+00 4.422698653568918004e-11
8.000000000000000000e+00 4.999778921640600330e-12
8.000000000000000000e+00 3.898867374814841866e-11
8.000000000000000000e+00 4.081350616165444213e-12
8.000000000000000000e+00 1.974077461833184015e-11
8.000000000000000000e+00 2.302220531319899865e-09
8.000000000000000000e+00 4.520436163528627645e-12
8.000000000000000000e+00 3.043642788807382281e-11
8.000000000000000000e+00 7.736399221095484951e-12
8.000000000000000000e+00 2.200935619110382121e-11
8.000000000000000000e+00 2.749607096690813125e-11
8.000000000000000000e+00 4.104853267509788853e-11
8.000000000000000000e+00 4.611020674072866992e-11
8.000000000000000000e+00 3.564812636074818637e-12
8.000000000000000000e+00 2.596740876718815438e-11
8.000000000000000000e+00 1.252568527394274069e-10
8.000000000000000000e+00 2.115683990351415656e-11
8.000000000000000000e+00 9.267937682733192053e-11
8.000000000000000000e+00 3.333108437901060406e-11
8.000000000000000000e+00 5.784186457116771614e-10
8.000000000000000000e+00 1.038924695511393331e-11
8.000000000000000000e+00 1.675646290063077862e-10
8.000000000000000000e+00 5.748035111056994385e-11
8.000000000000000000e+00 7.299517643427294727e-10
8.000000000000000000e+00 8.402468525138049293e-12
8.000000000000000000e+00 1.200812241103612961e-10
8.000000000000000000e+00 1.007138038873910653e-11
8.000000000000000000e+00 2.768635826399407659e-12
8.000000000000000000e+00 3.523344883361444233e-09
8.000000000000000000e+00 3.208287051352372212e-12
8.000000000000000000e+00 5.665737622690430033e-12
8.000000000000000000e+00 1.355461540515031627e-10
8.000000000000000000e+00 2.855192900496198803e-10
8.000000000000000000e+00 1.907899669712877804e-11
8.000000000000000000e+00 4.747369632061195776e-12
8.000000000000000000e+00 2.841621982495794158e-11
8.000000000000000000e+00 7.334757223658657160e-11
8.000000000000000000e+00 1.874475985296340454e-11
8.000000000000000000e+00 7.431819963221872118e-10
8.000000000000000000e+00 9.325977763046811351e-13
8.000000000000000000e+00 2.286208401456564261e-10
8.000000000000000000e+00 6.910700052267156309e-12
8.000000000000000000e+00 2.531178560288371581e-12
8.000000000000000000e+00 2.236287463234508525e-10
8.000000000000000000e+00 2.137074205720042694e-12
8.000000000000000000e+00 4.316646830015002157e-11
8.000000000000000000e+00 9.761485574514885663e-11
8.000000000000000000e+00 2.654045407581812443e-12
8.000000000000000000e+00 6.361183705858233450e-11
8.000000000000000000e+00 1.163190684354202815e-11
8.000000000000000000e+00 1.414576117737290892e-11
8.000000000000000000e+00 1.078570596751456505e-09
8.000000000000000000e+00 1.146646719835098478e-10
8.000000000000000000e+00 2.564475227802494685e-11
8.000000000000000000e+00 1.571168188528072635e-11
8.000000000000000000e+00 3.289429786466592526e-10
8.000000000000000000e+00 5.835636161378568795e-11
8.000000000000000000e+00 1.246843820216751425e-10
8.000000000000000000e+00 4.907799475968842814e-12
8.000000000000000000e+00 8.373887895433472865e-13
8.000000000000000000e+00 1.822934818201549389e-11
8.000000000000000000e+00 1.541961601279019762e-10
8.000000000000000000e+00 4.099673517865461854e-12
8.000000000000000000e+00 4.949165508022128677e-12
8.000000000000000000e+00 4.067820071069371390e-12
8.000000000000000000e+00 5.023242919246028486e-11
8.000000000000000000e+00 3.348227111273536025e-12
8.000000000000000000e+00 5.445245481188942745e-11
8.000000000000000000e+00 1.306321818861786989e-11
8.000000000000000000e+00 1.292305541527695502e-11
8.000000000000000000e+00 1.239729807253208139e-11
8.000000000000000000e+00 2.128873250482125788e-11
8.000000000000000000e+00 3.525419369852330022e-12
8.000000000000000000e+00 4.300857519393403486e-08
8.000000000000000000e+00 9.832834062642073662e-12
8.000000000000000000e+00 5.277980265571336594e-10
8.000000000000000000e+00 1.876343214499494153e-12
8.000000000000000000e+00 8.974166339155612967e-11
8.000000000000000000e+00 4.608036386852052137e-11
8.000000000000000000e+00 1.629078541939719399e-12
8.000000000000000000e+00 1.660401103869854133e-11
8.000000000000000000e+00 9.436188903036993391e-13
8.000000000000000000e+00 5.465093696496983614e-12
8.000000000000000000e+00 3.321268300605092990e-12
8.000000000000000000e+00 2.395843592723004169e-10
8.000000000000000000e+00 4.786711221218258953e-10
8.000000000000000000e+00 4.678865944938551220e-12
8.000000000000000000e+00 1.638835059202950621e-11
8.000000000000000000e+00 1.076722823382490551e-10
8.000000000000000000e+00 2.712751686209036574e-10
8.000000000000000000e+00 8.909529546931536002e-12
8.000000000000000000e+00 7.176984121726220617e-12
8.000000000000000000e+00 1.661944482838028819e-11
8.000000000000000000e+00 9.998087176527411009e-09
8.000000000000000000e+00 9.658675421586572137e-12
8.000000000000000000e+00 7.907360065920880527e-12
8.000000000000000000e+00 1.677430379409555019e-10
8.000000000000000000e+00 3.250250683116821045e-10
8.000000000000000000e+00 3.709223392434440460e-10
8.000000000000000000e+00 1.750628930745138329e-09
8.000000000000000000e+00 8.832943618687200828e-11
8.000000000000000000e+00 3.671048056671940753e-13
8.000000000000000000e+00 1.783666883281769816e-10
8.000000000000000000e+00 1.748713500444870949e-10
8.000000000000000000e+00 7.302076208631730413e-13
8.000000000000000000e+00 4.750577764386263438e-10
8.000000000000000000e+00 5.389493178542108658e-12
8.000000000000000000e+00 6.671676983338645038e-11
8.000000000000000000e+00 5.570595241229194622e-11
8.000000000000000000e+00 1.193288435992208358e-11
8.000000000000000000e+00 7.418760779268773622e-12
8.000000000000000000e+00 3.763539583188609702e-11
8.000000000000000000e+00 4.384513164488561653e-12
8.000000000000000000e+00 3.560128072985418054e-10
8.000000000000000000e+00 1.732454469037931156e-10
8.000000000000000000e+00 2.257960282526572092e-12
8.000000000000000000e+00 5.828160257442836311e-11
8.000000000000000000e+00 3.837233015511998467e-11
8.000000000000000000e+00 2.108171856139486233e-10
8.000000000000000000e+00 2.853250424892522447e-11
8.000000000000000000e+00 6.723794130278533452e-12
8.000000000000000000e+00 3.079717306677477154e-11
8.000000000000000000e+00 1.316277246305259117e-10
8.000000000000000000e+00 6.962348483063122798e-12
8.000000000000000000e+00 9.577690436227637089e-12
8.000000000000000000e+00 2.967434662771278117e-10
8.000000000000000000e+00 2.823209426567347029e-12
8.000000000000000000e+00 9.144235921276340137e-12
8.000000000000000000e+00 7.750420557907411581e-12
8.000000000000000000e+00 2.403198460263711175e-11
8.000000000000000000e+00 3.314672609947509016e-10
7.000000000000000000e+00 8.323720403557437876e-12
7.000000000000000000e+00 4.293221101938833389e-12
7.000000000000000000e+00 2.639368870144109287e-11
7.000000000000000000e+00 1.026545762714490801e-11
7.000000000000000000e+00 2.124976418531815535e-10
7.000000000000000000e+00 2.038773132497256568e-11
7.000000000000000000e+00 9.946349181069702954e-12
7.000000000000000000e+00 4.745923262921926314e-10
7.000000000000000000e+00 1.865162577695372878e-10
7.000000000000000000e+00 5.824809156179421031e-11
7.000000000000000000e+00 2.681460544654089302e-12
7.000000000000000000e+00 6.984782211104137276e-12
7.000000000000000000e+00 1.067419994004966010e-11
7.000000000000000000e+00 1.237550973893690470e-11
7.000000000000000000e+00 1.496057226269816754e-11
7.000000000000000000e+00 3.142612322110203135e-12
7.000000000000000000e+00 5.359017929189345810e-11
7.000000000000000000e+00 9.351735876286288002e-13
7.000000000000000000e+00 1.666432481671696088e-11
7.000000000000000000e+00 1.378413541109278205e-12
7.000000000000000000e+00 2.669300042568067874e-09
7.000000000000000000e+00 1.398852324015467432e-12
7.000000000000000000e+00 4.923110076512443664e-12
7.000000000000000000e+00 1.457685226773789962e-11
7.000000000000000000e+00 1.703378709647862489e-12
7.000000000000000000e+00 3.792047676276026477e-11
7.000000000000000000e+00 8.968352671062995685e-12
7.000000000000000000e+00 6.358505027531466803e-12
7.000000000000000000e+00 5.240414052562598468e-12
7.000000000000000000e+00 8.331648654748997755e-12
7.000000000000000000e+00 3.792928173223065899e-10
7.000000000000000000e+00 8.400260357177494111e-11
7.000000000000000000e+00 6.325545918043816472e-12
7.000000000000000000e+00 1.064489087605400807e-10
7.000000000000000000e+00 1.713734010861009171e-11
7.000000000000000000e+00 7.364033574239976638e-11
7.000000000000000000e+00 8.641768389777493707e-12
7.000000000000000000e+00 1.700121635514231534e-12
7.000000000000000000e+00 7.348162007408075042e-11
7.000000000000000000e+00 3.460720317744300283e-11
7.000000000000000000e+00 2.883689647944283233e-11
7.000000000000000000e+00 1.577138768796880722e-11
7.000000000000000000e+00 1.310347126237516401e-11
7.000000000000000000e+00 5.908139937579247326e-11
7.000000000000000000e+00 2.446424337700801767e-10
7.000000000000000000e+00 2.378139466953323662e-11
7.000000000000000000e+00 1.368450119859651844e-12
7.000000000000000000e+00 2.944690396462780735e-11
7.000000000000000000e+00 1.679281612890865510e-11
7.000000000000000000e+00 3.618783497864483863e-12
7.000000000000000000e+00 2.043170865216325180e-12
7.000000000000000000e+00 7.848062090427074944e-11
7.000000000000000000e+00 9.843436014449542434e-11
7.000000000000000000e+00 3.656387003924498214e-11
7.000000000000000000e+00 5.885034879628276995e-11
7.000000000000000000e+00 1.257784516607968852e-11
7.000000000000000000e+00 1.109401295055179610e-11
7.000000000000000000e+00 7.761924798231069871e-12
7.000000000000000000e+00 1.994513271786583885e-11
7.000000000000000000e+00 1.656615604947324741e-11
7.000000000000000000e+00 3.051532837268618565e-11
7.000000000000000000e+00 9.545013155376556588e-12
7.000000000000000000e+00 5.290510629187729683e-12
7.000000000000000000e+00 2.748917248361735972e-13
7.000000000000000000e+00 2.205959321245423198e-11
7.000000000000000000e+00 1.650229645026736461e-10
7.000000000000000000e+00 1.141976410805733910e-11
7.000000000000000000e+00 3.978800340418822874e-12
7.000000000000000000e+00 2.794581987458405345e-11
7.000000000000000000e+00 6.906320796364810907e-11
7.000000000000000000e+00 1.970763280275825244e-10
7.000000000000000000e+00 3.623512823211642575e-13
7.000000000000000000e+00 1.788930885990117985e-11
7.000000000000000000e+00 9.621173634266272264e-12
7.000000000000000000e+00 2.550187679059710209e-11
7.000000000000000000e+00 1.381583217947248575e-12
7.000000000000000000e+00 9.797542923202428633e-12
7.000000000000000000e+00 1.241032186627974712e-11
7.000000000000000000e+00 3.963391590683614474e-10
7.000000000000000000e+00 5.113053401529367946e-12
7.000000000000000000e+00 2.941449131888785639e-12
7.000000000000000000e+00 7.077294182760941332e-12
7.000000000000000000e+00 1.633848595579164872e-12
7.000000000000000000e+00 2.700321104219184578e-11
7.000000000000000000e+00 1.629429447392222990e-11
7.000000000000000000e+00 1.701790992720896411e-10
7.000000000000000000e+00 7.900436456723441734e-12
7.000000000000000000e+00 8.891023319989460556e-10
7.000000000000000000e+00 3.122703657661463498e-11
7.000000000000000000e+00 5.508622876089062929e-10
7.000000000000000000e+00 3.166671661798800879e-12
7.000000000000000000e+00 7.954839683856549101e-11
7.000000000000000000e+00 3.533040968803583965e-10
7.000000000000000000e+00 5.122359253224955840e-12
7.000000000000000000e+00 6.068490822260143749e-12
7.000000000000000000e+00 2.352653412273014560e-11
7.000000000000000000e+00 1.051685629437277572e-10
7.000000000000000000e+00 1.567780634076151674e-11
7.000000000000000000e+00 3.331024019668567687e-11
7.000000000000000000e+00 2.410385286616713416e-11
7.000000000000000000e+00 1.259017186670081182e-12
7.000000000000000000e+00 8.657437707270660503e-12
7.000000000000000000e+00 1.059476702691858283e-11
7.000000000000000000e+00 1.232724647861911429e-11
7.000000000000000000e+00 4.444503485573889555e-11
7.000000000000000000e+00 1.236030272011027782e-11
7.000000000000000000e+00 1.653239876302461100e-10
7.000000000000000000e+00 7.672963372966907651e-11
7.000000000000000000e+00 2.989883827030705751e-12
7.000000000000000000e+00 1.631376839517780254e-11
7.000000000000000000e+00 1.158595599081469138e-11
7.000000000000000000e+00 2.445288268768109020e-11
7.000000000000000000e+00 4.290776364720166436e-12
7.000000000000000000e+00 2.295284044723125082e-12
7.000000000000000000e+00 3.473388642602894189e-12
7.000000000000000000e+00 7.251506890111625164e-12
7.000000000000000000e+00 4.227487521390658283e-10
7.000000000000000000e+00 2.973111679029969215e-12
7.000000000000000000e+00 2.419244334860703933e-12
7.000000000000000000e+00 3.476499866951865116e-11
7.000000000000000000e+00 6.859342437694826809e-12
7.000000000000000000e+00 3.056916330304492540e-12
7.000000000000000000e+00 6.695826284760632461e-11
7.000000000000000000e+00 3.208513283097840248e-10
7.000000000000000000e+00 3.019787013050016223e-10
7.000000000000000000e+00 4.761867171344300495e-12
7.000000000000000000e+00 2.687811849607337901e-12
7.000000000000000000e+00 7.778415501675426176e-12
7.000000000000000000e+00 6.769016318308694968e-12
7.000000000000000000e+00 4.935038517766559896e-12
7.000000000000000000e+00 1.097657943882496133e-11
7.000000000000000000e+00 3.173644076237326533e-11
7.000000000000000000e+00 1.092456082091595054e-11
7.000000000000000000e+00 8.624036176578723766e-12
7.000000000000000000e+00 3.206421696312997672e-11
7.000000000000000000e+00 9.854495619278726901e-13
7.000000000000000000e+00 8.778878625330813139e-12
7.000000000000000000e+00 7.118958589601854408e-12
7.000000000000000000e+00 1.016003783683605633e-10
7.000000000000000000e+00 3.499164964533562389e-12
7.000000000000000000e+00 4.389886837075486568e-11
7.000000000000000000e+00 8.067454156574527690e-11
7.000000000000000000e+00 2.303130922418416894e-10
7.000000000000000000e+00 1.136078087714121607e-11
7.000000000000000000e+00 2.025022154251819802e-11
7.000000000000000000e+00 8.586824278227762756e-13
7.000000000000000000e+00 9.690910772608486751e-13
7.000000000000000000e+00 1.803510515065057100e-11
7.000000000000000000e+00 2.544623315607307777e-11
7.000000000000000000e+00 6.157923920861758942e-11
7.000000000000000000e+00 3.251710009560023952e-10
7.000000000000000000e+00 5.390432538546473882e-12
7.000000000000000000e+00 5.528852507675770839e-12
7.000000000000000000e+00 8.063371419175323117e-12
7.000000000000000000e+00 7.805614316819850546e-13
7.000000000000000000e+00 8.204251270338207808e-12
7.000000000000000000e+00 5.391756474722944198e-12
7.000000000000000000e+00 7.957680937726259960e-11
7.000000000000000000e+00 1.032035147443112571e-11
7.000000000000000000e+00 6.080912809921800607e-12
7.000000000000000000e+00 3.301035880106379105e-11
7.000000000000000000e+00 2.987284348079969463e-12
7.000000000000000000e+00 1.463903102836481307e-12
7.000000000000000000e+00 3.414978079829433012e-11
7.000000000000000000e+00 3.243869238332927614e-12
7.000000000000000000e+00 1.360504714585725093e-11
7.000000000000000000e+00 6.531201670403466021e-12
7.000000000000000000e+00 1.151932266860363221e-10
7.000000000000000000e+00 2.496881812476561784e-11
7.000000000000000000e+00 1.913129532952280630e-12
7.000000000000000000e+00 1.613649385164753602e-10
7.000000000000000000e+00 1.709360238717489664e-10
7.000000000000000000e+00 4.355688564209696105e-11
7.000000000000000000e+00 9.007330613206458793e-12
7.000000000000000000e+00 2.800639156672339808e-13
7.000000000000000000e+00 2.201472045157626978e-11
7.000000000000000000e+00 1.957215681659440414e-12
7.000000000000000000e+00 9.030945497390366490e-11
7.000000000000000000e+00 1.622779554974668304e-11
7.000000000000000000e+00 2.235429697126249875e-12
7.000000000000000000e+00 1.479535193341646687e-11
7.000000000000000000e+00 3.090024670191397622e-12
7.000000000000000000e+00 5.392312385528590540e-12
7.000000000000000000e+00 4.436952247991318179e-13
7.000000000000000000e+00 2.081940638589753739e-10
7.000000000000000000e+00 5.983642624583177750e-12
7.000000000000000000e+00 4.180845309191695686e-11
7.000000000000000000e+00 5.795148242249548891e-12
7.000000000000000000e+00 2.572576038434102496e-11
7.000000000000000000e+00 1.539764453904399546e-10
7.000000000000000000e+00 1.238336145727451336e-12
7.000000000000000000e+00 1.111447369738186685e-11
7.000000000000000000e+00 6.101982937012805054e-11
7.000000000000000000e+00 8.723949756053820649e-11
7.000000000000000000e+00 2.457718024798420188e-12
7.000000000000000000e+00 5.825082988815190115e-11
7.000000000000000000e+00 6.094731845712107023e-12
7.000000000000000000e+00 3.350128371311813952e-12
7.000000000000000000e+00 6.490823623244808847e-12
7.000000000000000000e+00 5.691755084696762255e-11
6.000000000000000000e+00 6.240831628323142842e-11
6.000000000000000000e+00 4.247674764697089669e-11
6.000000000000000000e+00 1.395655987318851806e-11
6.000000000000000000e+00 2.447776272134712120e-11
6.000000000000000000e+00 2.049850781772965710e-10
6.000000000000000000e+00 1.209666315590931052e-11
6.000000000000000000e+00 2.067500245378081847e-11
6.000000000000000000e+00 2.838608401599495979e-10
6.000000000000000000e+00 1.368802187965787619e-11
6.000000000000000000e+00 3.711415315407700839e-11
6.000000000000000000e+00 3.655541215271559888e-11
6.000000000000000000e+00 3.339747991884701695e-12
6.000000000000000000e+00 6.709154042250720493e-11
6.000000000000000000e+00 8.147602405302201382e-12
6.000000000000000000e+00 2.855339460424105436e-11
6.000000000000000000e+00 3.042480129994527614e-11
6.000000000000000000e+00 6.440492420365875978e-11
6.000000000000000000e+00 4.729449342562513600e-12
6.000000000000000000e+00 1.278608978141967842e-11
6.000000000000000000e+00 5.797493053642261940e-12
6.000000000000000000e+00 2.722081736472546200e-11
6.000000000000000000e+00 1.469261934026629884e-12
6.000000000000000000e+00 4.615768459823688381e-12
6.000000000000000000e+00 2.458721133686526062e-11
6.000000000000000000e+00 6.315197577139278698e-12
6.000000000000000000e+00 1.344578691942578621e-11
6.000000000000000000e+00 2.183643732588624312e-12
6.000000000000000000e+00 4.951368244922614882e-13
6.000000000000000000e+00 1.538521175948571451e-11
6.000000000000000000e+00 6.514466270577989945e-11
6.000000000000000000e+00 5.104861444759557403e-11
6.000000000000000000e+00 2.598211941620152989e-09
6.000000000000000000e+00 1.436859233021375938e-12
6.000000000000000000e+00 2.186453304631497063e-12
6.000000000000000000e+00 1.172974240813618347e-11
6.000000000000000000e+00 4.236322806588687316e-11
6.000000000000000000e+00 2.815309205280157745e-11
6.000000000000000000e+00 6.304610893945224765e-12
6.000000000000000000e+00 6.467851517512450985e-12
6.000000000000000000e+00 6.046923743912311766e-12
6.000000000000000000e+00 5.395165886346896706e-11
6.000000000000000000e+00 3.791837656430367164e-12
6.000000000000000000e+00 4.104698018133156247e-12
6.000000000000000000e+00 1.266559988534578743e-11
6.000000000000000000e+00 8.028565768216254692e-11
6.000000000000000000e+00 1.472494392486810991e-10
6.000000000000000000e+00 1.452968706805934234e-10
6.000000000000000000e+00 2.830611704357932358e-11
6.000000000000000000e+00 9.780096488746079385e-11
6.000000000000000000e+00 4.619627650141758919e-12
6.000000000000000000e+00 3.163350913302471790e-12
6.000000000000000000e+00 4.425962038052121470e-12
6.000000000000000000e+00 1.074839544791035550e-11
6.000000000000000000e+00 6.685045733098559882e-13
6.000000000000000000e+00 1.750823136560806490e-12
6.000000000000000000e+00 1.791411222005230589e-10
6.000000000000000000e+00 1.485870492104679935e-11
6.000000000000000000e+00 4.514967215509407572e-11
6.000000000000000000e+00 4.546924152905456785e-11
6.000000000000000000e+00 1.378219380336806906e-10
6.000000000000000000e+00 1.927647821114618408e-11
6.000000000000000000e+00 3.194583883922626702e-10
6.000000000000000000e+00 1.555038376344306544e-11
6.000000000000000000e+00 2.937070102461621024e-12
6.000000000000000000e+00 2.160344978031493409e-13
6.000000000000000000e+00 9.407054966193260082e-12
6.000000000000000000e+00 1.572585258767872106e-12
6.000000000000000000e+00 1.716500104292301615e-11
6.000000000000000000e+00 6.358971837979802686e-13
6.000000000000000000e+00 2.115972752902860357e-11
6.000000000000000000e+00 3.450428981272852448e-11
6.000000000000000000e+00 7.567014084617788698e-11
6.000000000000000000e+00 5.922195625429575579e-12
6.000000000000000000e+00 7.777283514067023357e-13
6.000000000000000000e+00 6.500011733687983465e-12
6.000000000000000000e+00 2.018496586401714558e-12
6.000000000000000000e+00 4.091282426303392144e-11
6.000000000000000000e+00 2.787384569966086156e-12
6.000000000000000000e+00 1.053035768514476946e-11
6.000000000000000000e+00 4.602793919704318576e-11
6.000000000000000000e+00 5.851554969449908902e-11
6.000000000000000000e+00 1.119526675787032970e-13
6.000000000000000000e+00 3.100297244100748502e-11
6.000000000000000000e+00 5.239201118991299016e-12
6.000000000000000000e+00 2.753328290483928693e-11
6.000000000000000000e+00 3.874161364234359953e-12
6.000000000000000000e+00 3.974292398951376305e-12
6.000000000000000000e+00 9.928354080569135856e-11
6.000000000000000000e+00 3.520860328524293503e-11
6.000000000000000000e+00 2.461533283223152503e-12
6.000000000000000000e+00 4.281262904919367856e-10
6.000000000000000000e+00 8.620843229297007163e-11
6.000000000000000000e+00 1.075024916365238829e-11
6.000000000000000000e+00 1.273861939149554407e-10
6.000000000000000000e+00 7.260793318128792510e-12
6.000000000000000000e+00 7.346845507381763592e-11
6.000000000000000000e+00 2.273314580010144466e-11
6.000000000000000000e+00 9.164320188592579956e-12
6.000000000000000000e+00 2.399212192454065511e-11
6.000000000000000000e+00 1.544773918501163524e-11
6.000000000000000000e+00 1.336064020612781418e-12
6.000000000000000000e+00 7.549542387123479668e-12
6.000000000000000000e+00 1.158439758668329689e-12
6.000000000000000000e+00 9.961269380058762447e-12
6.000000000000000000e+00 1.393092545138776876e-10
6.000000000000000000e+00 1.718911938958118502e-11
6.000000000000000000e+00 2.390292846994935568e-11
6.000000000000000000e+00 3.839638956050683146e-11
6.000000000000000000e+00 8.235026498355502236e-12
6.000000000000000000e+00 1.061286615873756960e-09
6.000000000000000000e+00 2.364054014618146150e-10
6.000000000000000000e+00 9.206108299155447450e-13
6.000000000000000000e+00 7.344003045638446784e-11
6.000000000000000000e+00 3.333806819863881382e-12
6.000000000000000000e+00 5.031977190646819338e-12
6.000000000000000000e+00 9.403170531242922832e-12
6.000000000000000000e+00 2.269438184980326504e-12
6.000000000000000000e+00 3.491452707341540527e-12
6.000000000000000000e+00 4.317626758856013129e-12
6.000000000000000000e+00 3.280450835539506481e-11
6.000000000000000000e+00 1.652758576039890817e-11
6.000000000000000000e+00 1.065761020922292882e-10
6.000000000000000000e+00 7.084533749892401219e-11
6.000000000000000000e+00 3.272195641667750847e-11
6.000000000000000000e+00 1.487066222970139697e-11
6.000000000000000000e+00 1.418788286057128272e-10
6.000000000000000000e+00 4.855807897273189762e-10
6.000000000000000000e+00 7.599062676040455142e-12
6.000000000000000000e+00 3.307287697529202000e-11
6.000000000000000000e+00 9.923966017743812105e-11
6.000000000000000000e+00 5.742984178141387991e-11
6.000000000000000000e+00 1.472844056808313442e-11
6.000000000000000000e+00 1.039975621128978583e-12
6.000000000000000000e+00 2.143238871406190863e-11
6.000000000000000000e+00 5.848551873629179756e-11
6.000000000000000000e+00 3.316463617474399098e-11
6.000000000000000000e+00 3.062874113746761723e-12
6.000000000000000000e+00 2.312848841799141906e-11
6.000000000000000000e+00 7.744059132321432473e-12
6.000000000000000000e+00 4.026439247015828636e-13
6.000000000000000000e+00 1.598926277948839358e-09
6.000000000000000000e+00 1.292367191110805695e-10
6.000000000000000000e+00 2.429534112934822756e-11
6.000000000000000000e+00 6.392223103397984217e-11
6.000000000000000000e+00 1.458088847343293179e-11
6.000000000000000000e+00 5.404867118601853588e-10
6.000000000000000000e+00 1.692377899854863633e-12
6.000000000000000000e+00 3.329814383362145261e-11
6.000000000000000000e+00 2.135500847322370741e-12
6.000000000000000000e+00 3.677908134831354918e-11
6.000000000000000000e+00 3.144580520469544928e-12
6.000000000000000000e+00 2.016171247491535812e-11
6.000000000000000000e+00 4.952508916079247716e-12
6.000000000000000000e+00 9.794158589661931380e-12
6.000000000000000000e+00 3.177779397147631673e-11
6.000000000000000000e+00 2.365053861827405906e-11
6.000000000000000000e+00 7.769079619262997214e-12
6.000000000000000000e+00 1.715237117296835376e-11
6.000000000000000000e+00 1.227571009548782070e-11
6.000000000000000000e+00 3.364890465870399587e-11
6.000000000000000000e+00 1.690438920021930461e-11
6.000000000000000000e+00 4.554208845692093838e-12
6.000000000000000000e+00 1.296427403321753447e-11
6.000000000000000000e+00 1.977067893720364045e-12
6.000000000000000000e+00 1.421994250160635518e-11
6.000000000000000000e+00 5.049961342564769523e-13
6.000000000000000000e+00 9.086137736223208073e-11
6.000000000000000000e+00 9.717145899161382753e-12
6.000000000000000000e+00 2.829997268135260307e-12
6.000000000000000000e+00 2.364188151629040682e-11
6.000000000000000000e+00 1.524929342747645021e-11
6.000000000000000000e+00 4.026649041132565541e-12
6.000000000000000000e+00 7.360220055764512175e-12
6.000000000000000000e+00 1.376308304816457720e-11
6.000000000000000000e+00 3.076941027766514242e-12
6.000000000000000000e+00 1.804019195202298894e-11
6.000000000000000000e+00 1.458003634634374631e-10
6.000000000000000000e+00 6.937821073713617655e-12
6.000000000000000000e+00 1.330050645094684211e-12
6.000000000000000000e+00 5.142193987732351604e-11
6.000000000000000000e+00 6.698217557494599165e-12
6.000000000000000000e+00 7.392956335036049423e-12
6.000000000000000000e+00 3.608044731369455159e-10
6.000000000000000000e+00 2.791970399497414365e-11
6.000000000000000000e+00 2.026180187726450086e-10
6.000000000000000000e+00 2.386094119523393333e-11
6.000000000000000000e+00 1.143232518457752694e-11
6.000000000000000000e+00 1.149272580714885719e-12
6.000000000000000000e+00 3.709733465195658999e-11
6.000000000000000000e+00 1.344839143659383034e-11
6.000000000000000000e+00 2.445088417035418365e-10
6.000000000000000000e+00 1.123987664786077649e-11
6.000000000000000000e+00 8.354350458906576144e-11
6.000000000000000000e+00 3.576564941518490229e-11
6.000000000000000000e+00 4.142884736971084926e-11
6.000000000000000000e+00 2.975504588226875084e-12
6.000000000000000000e+00 6.837220886819858667e-11
6.000000000000000000e+00 3.218834636673126126e-12
6.000000000000000000e+00 3.056897478105514864e-10
6.000000000000000000e+00 2.287891359393178550e-09
5.000000000000000000e+00 1.290777502340114804e-12
5.000000000000000000e+00 8.165291854364587335e-11
5.000000000000000000e+00 4.888198122436257735e-12
5.000000000000000000e+00 8.439812687098858699e-12
5.000000000000000000e+00 1.810077894520926771e-12
5.000000000000000000e+00 3.619687619001091015e-11
5.000000000000000000e+00 7.720131779256385026e-12
5.000000000000000000e+00 2.129239647264844468e-11
5.000000000000000000e+00 6.569651335352765091e-12
5.000000000000000000e+00 6.691521357258417906e-12
5.000000000000000000e+00 9.007932506379575744e-12
5.000000000000000000e+00 5.935740716971552677e-11
5.000000000000000000e+00 1.058415776322311306e-10
5.000000000000000000e+00 4.645896288920182862e-11
5.000000000000000000e+00 1.659804019115343173e-11
5.000000000000000000e+00 3.092423168983928006e-11
5.000000000000000000e+00 1.415068054739451989e-10
5.000000000000000000e+00 5.480121873822186240e-12
5.000000000000000000e+00 6.777956304524733259e-11
5.000000000000000000e+00 7.030474354121475585e-12
5.000000000000000000e+00 2.298381760822016422e-12
5.000000000000000000e+00 1.407288683275585667e-10
5.000000000000000000e+00 8.514131109150096504e-11
5.000000000000000000e+00 2.074611788937798236e-12
5.000000000000000000e+00 1.463954772227988901e-09
5.000000000000000000e+00 1.405146645288660111e-11
5.000000000000000000e+00 5.362348578313459404e-12
5.000000000000000000e+00 3.723613852178472963e-12
5.000000000000000000e+00 1.232951671966567811e-12
5.000000000000000000e+00 1.087607262303486850e-11
5.000000000000000000e+00 7.981606224697763913e-11
5.000000000000000000e+00 2.003804385232341427e-09
5.000000000000000000e+00 2.130218752533415188e-10
5.000000000000000000e+00 2.183216502135285225e-12
5.000000000000000000e+00 7.682629212187904008e-12
5.000000000000000000e+00 2.373207672902065770e-11
5.000000000000000000e+00 1.628023567927678431e-10
5.000000000000000000e+00 1.603512271589517170e-12
5.000000000000000000e+00 1.415629843142372719e-11
5.000000000000000000e+00 2.163593359710531450e-11
5.000000000000000000e+00 1.216999651861502933e-08
5.000000000000000000e+00 8.808572400304498421e-11
5.000000000000000000e+00 2.630756817197393755e-11
5.000000000000000000e+00 5.308352211917028064e-12
5.000000000000000000e+00 3.209113069749962607e-11
5.000000000000000000e+00 1.189518714183664612e-11
5.000000000000000000e+00 5.614409020401655666e-12
5.000000000000000000e+00 1.904403501091613182e-10
5.000000000000000000e+00 1.279127759347351692e-11
5.000000000000000000e+00 1.261950225128606360e-10
5.000000000000000000e+00 4.486747817037369186e-12
5.000000000000000000e+00 2.515708081307118992e-10
5.000000000000000000e+00 3.154476006379097631e-11
5.000000000000000000e+00 4.064830965869908681e-12
5.000000000000000000e+00 1.687238946810784335e-11
5.000000000000000000e+00 2.433734438738313316e-12
5.000000000000000000e+00 6.766978232225235177e-11
5.000000000000000000e+00 4.059133162363541149e-10
5.000000000000000000e+00 2.974889823509238741e-12
5.000000000000000000e+00 2.760568847467692014e-11
5.000000000000000000e+00 1.503585780156216465e-10
5.000000000000000000e+00 1.802499694823737030e-09
5.000000000000000000e+00 7.266751125334983180e-11
5.000000000000000000e+00 2.448592534283634386e-11
5.000000000000000000e+00 3.798686609079995490e-11
5.000000000000000000e+00 9.671768303518005934e-12
5.000000000000000000e+00 5.056658427663289012e-13
5.000000000000000000e+00 4.889268600231675666e-11
5.000000000000000000e+00 2.917987334562789024e-10
5.000000000000000000e+00 3.101394813001563798e-12
5.000000000000000000e+00 7.182973211874371025e-12
5.000000000000000000e+00 6.589069995218057886e-12
5.000000000000000000e+00 1.253384125046513092e-11
5.000000000000000000e+00 4.879257261871521114e-10
5.000000000000000000e+00 1.515285523650228911e-11
5.000000000000000000e+00 3.418528653209832769e-12
5.000000000000000000e+00 1.700497720036752033e-11
5.000000000000000000e+00 5.441042328785665074e-11
5.000000000000000000e+00 9.097676915654636130e-13
5.000000000000000000e+00 2.626221413950746859e-12
5.000000000000000000e+00 1.902105920867824527e-10
5.000000000000000000e+00 4.384469985343577493e-12
5.000000000000000000e+00 3.909837074038952400e-12
5.000000000000000000e+00 1.367103495031624120e-10
5.000000000000000000e+00 1.311608314733477215e-11
5.000000000000000000e+00 3.049639928192784561e-11
5.000000000000000000e+00 7.018369141531523632e-12
5.000000000000000000e+00 4.883815342108930233e-11
5.000000000000000000e+00 1.062662861284868241e-11
5.000000000000000000e+00 1.394479933127320824e-11
5.000000000000000000e+00 2.214967826449227136e-11
5.000000000000000000e+00 6.196374348199064902e-12
5.000000000000000000e+00 1.232854435441019298e-12
5.000000000000000000e+00 1.445396550278875934e-11
5.000000000000000000e+00 2.377759231503707117e-11
5.000000000000000000e+00 1.385370457122511810e-12
5.000000000000000000e+00 4.187628753262056625e-11
5.000000000000000000e+00 6.727848981444317238e-13
5.000000000000000000e+00 4.054678595270390400e-10
5.000000000000000000e+00 3.349580792935771999e-11
5.000000000000000000e+00 1.450008418982346817e-10
5.000000000000000000e+00 4.884578280436299635e-11
5.000000000000000000e+00 1.411889514252475990e-11
5.000000000000000000e+00 7.451253787848423526e-12
5.000000000000000000e+00 7.385631566683137577e-12
5.000000000000000000e+00 1.501101470811132921e-12
5.000000000000000000e+00 4.353958928620242328e-12
5.000000000000000000e+00 1.169074911491917770e-09
5.000000000000000000e+00 7.073153284524306085e-11
5.000000000000000000e+00 2.006050680339757155e-11
5.000000000000000000e+00 2.506278279459301999e-11
5.000000000000000000e+00 1.303860078445687184e-11
5.000000000000000000e+00 5.196831540557199626e-12
5.000000000000000000e+00 2.619915365597925646e-12
5.000000000000000000e+00 1.655651052515491865e-11
5.000000000000000000e+00 1.014339721717771188e-10
5.000000000000000000e+00 5.474058708670412769e-11
5.000000000000000000e+00 1.389405544933605127e-10
5.000000000000000000e+00 1.899299430783894216e-11
5.000000000000000000e+00 4.410897629733223147e-12
5.000000000000000000e+00 7.897014202561663745e-12
5.000000000000000000e+00 8.736661084701498420e-12
5.000000000000000000e+00 1.740047640736638235e-11
5.000000000000000000e+00 3.156380666117266781e-11
5.000000000000000000e+00 1.067546273623069034e-11
5.000000000000000000e+00 5.618649770033448433e-12
5.000000000000000000e+00 1.323610416989403309e-12
5.000000000000000000e+00 1.239994198239370958e-12
5.000000000000000000e+00 7.232215803252962130e-11
5.000000000000000000e+00 1.507920813377403349e-10
5.000000000000000000e+00 8.460675574316244309e-11
5.000000000000000000e+00 1.258860299971393123e-10
5.000000000000000000e+00 1.270902306383318417e-11
5.000000000000000000e+00 8.342138732506759090e-10
5.000000000000000000e+00 3.711614034102650562e-12
5.000000000000000000e+00 2.534730413033490468e-10
5.000000000000000000e+00 1.235823697858784171e-10
5.000000000000000000e+00 3.870944814796483939e-11
5.000000000000000000e+00 1.096656304158090425e-11
5.000000000000000000e+00 3.334467295900625447e-11
5.000000000000000000e+00 8.926576773281454116e-10
5.000000000000000000e+00 2.033291799677985847e-10
5.000000000000000000e+00 7.594692216389375259e-13
5.000000000000000000e+00 1.267632442573177573e-11
5.000000000000000000e+00 1.701434920247204990e-11
5.000000000000000000e+00 2.857541313389675794e-11
5.000000000000000000e+00 1.013633285319549556e-12
5.000000000000000000e+00 6.304606590191464546e-12
5.000000000000000000e+00 4.980663801867308757e-10
5.000000000000000000e+00 3.764674333721988779e-11
5.000000000000000000e+00 7.614493049684348630e-11
5.000000000000000000e+00 1.538700973534220726e-10
5.000000000000000000e+00 5.916494783451713958e-10
5.000000000000000000e+00 2.332651213391716104e-12
5.000000000000000000e+00 1.218240016173132380e-11
5.000000000000000000e+00 3.065143232784349567e-11
5.000000000000000000e+00 9.451634525043338905e-13
5.000000000000000000e+00 2.134869077491181600e-09
5.000000000000000000e+00 5.353379301824838661e-11
5.000000000000000000e+00 3.060374161156594742e-11
5.000000000000000000e+00 1.235771923239406161e-11
5.000000000000000000e+00 5.133010305347747871e-11
5.000000000000000000e+00 8.851186587587997013e-12
5.000000000000000000e+00 2.046538596758244971e-11
5.000000000000000000e+00 8.737297376942011707e-12
5.000000000000000000e+00 1.747825226078480168e-11
5.000000000000000000e+00 3.589521059315664071e-12
5.000000000000000000e+00 6.253038998605448621e-12
5.000000000000000000e+00 8.807728114080656963e-11
5.000000000000000000e+00 1.705478620221693664e-11
5.000000000000000000e+00 3.791779794060266953e-12
5.000000000000000000e+00 4.738173265386427824e-12
5.000000000000000000e+00 3.625970041262497022e-12
5.000000000000000000e+00 4.158457609605555560e-12
5.000000000000000000e+00 3.495306956055716395e-12
5.000000000000000000e+00 2.655502381043345832e-11
5.000000000000000000e+00 3.438444277450945343e-09
5.000000000000000000e+00 7.988876005452824375e-13
5.000000000000000000e+00 6.649528119407598414e-11
5.000000000000000000e+00 1.692068583625472835e-11
5.000000000000000000e+00 2.826859337098270480e-12
5.000000000000000000e+00 5.289368688577749855e-11
5.000000000000000000e+00 6.742732365755402055e-13
5.000000000000000000e+00 2.199905611358915528e-11
5.000000000000000000e+00 6.406479263372037542e-10
5.000000000000000000e+00 1.391074078347341423e-11
5.000000000000000000e+00 2.386077942762265904e-11
5.000000000000000000e+00 4.836586682162904954e-11
5.000000000000000000e+00 1.508491564491485894e-11
5.000000000000000000e+00 5.617088039902601673e-11
5.000000000000000000e+00 2.247019594599502351e-11
5.000000000000000000e+00 3.232442599291996599e-12
5.000000000000000000e+00 6.051023218590960868e-08
5.000000000000000000e+00 3.527724993923882344e-11
5.000000000000000000e+00 3.622182244008954488e-12
5.000000000000000000e+00 1.690111682048806456e-11
5.000000000000000000e+00 4.324681324020407789e-12
5.000000000000000000e+00 6.003545499211628242e-12
5.000000000000000000e+00 1.151933897713094380e-10
5.000000000000000000e+00 6.447423574690400726e-11
4.000000000000000000e+00 7.196916340243787458e-01
4.000000000000000000e+00 8.989502413868033504e-01
4.000000000000000000e+00 9.129326469108199893e-01
4.000000000000000000e+00 7.778601497332805481e-01
4.000000000000000000e+00 5.957586794742462111e-01
4.000000000000000000e+00 8.968711397306859956e-01
4.000000000000000000e+00 8.861511719162866729e-01
4.000000000000000000e+00 7.800545293835797755e-01
4.000000000000000000e+00 8.458536316941515087e-01
4.000000000000000000e+00 7.756287458781263577e-01
4.000000000000000000e+00 8.488213311591071841e-01
4.000000000000000000e+00 8.172591980404084744e-01
4.000000000000000000e+00 6.667775310569972191e-01
4.000000000000000000e+00 8.649365066961510751e-01
4.000000000000000000e+00 8.380217556617165497e-01
4.000000000000000000e+00 6.666361926966294371e-01
4.000000000000000000e+00 7.581458303697128365e-01
4.000000000000000000e+00 8.610889403780072060e-01
4.000000000000000000e+00 8.804684321737342723e-01
4.000000000000000000e+00 7.780723801838232978e-01
4.000000000000000000e+00 7.331817417334015596e-01
4.000000000000000000e+00 6.641002062376295534e-01
4.000000000000000000e+00 7.821981720891660883e-01
4.000000000000000000e+00 7.761282022580245910e-01
4.000000000000000000e+00 8.879893521874372420e-01
4.000000000000000000e+00 8.480409272600577530e-01
4.000000000000000000e+00 7.798308681747940785e-01
4.000000000000000000e+00 8.147805740847352540e-01
4.000000000000000000e+00 6.805127703714485277e-01
4.000000000000000000e+00 8.015661330026497833e-01
4.000000000000000000e+00 7.131525447310229637e-01
4.000000000000000000e+00 8.057412973901888487e-01
4.000000000000000000e+00 1.092105014876769253e+00
4.000000000000000000e+00 8.548148189421230780e-01
4.000000000000000000e+00 9.232107436385414978e-01
4.000000000000000000e+00 8.379041662395673162e-01
4.000000000000000000e+00 8.494695486115261263e-01
4.000000000000000000e+00 7.857639601262067508e-01
4.000000000000000000e+00 8.663182602575704161e-01
4.000000000000000000e+00 8.951767916581302442e-01
4.000000000000000000e+00 6.992552730310654940e-01
4.000000000000000000e+00 9.170211008384575591e-01
4.000000000000000000e+00 7.056314584079595997e-01
4.000000000000000000e+00 8.585520674675378716e-01
4.000000000000000000e+00 5.287409092694477231e-01
4.000000000000000000e+00 1.050364103398192750e+00
4.000000000000000000e+00 7.102371577821779969e-01
4.000000000000000000e+00 8.495254068705312411e-01
4.000000000000000000e+00 8.184005691331630583e-01
4.000000000000000000e+00 9.484170603716672865e-01
4.000000000000000000e+00 9.483447808765473885e-01
4.000000000000000000e+00 7.992803384879061390e-01
4.000000000000000000e+00 8.117044090915890298e-01
4.000000000000000000e+00 7.491620723734413456e-01
4.000000000000000000e+00 8.123810269117515137e-01
4.000000000000000000e+00 6.921355865768477056e-01
4.000000000000000000e+00 9.894181553886167713e-01
4.000000000000000000e+00 6.483822155519286534e-01
4.000000000000000000e+00 8.116477229463873178e-01
4.000000000000000000e+00 6.948644730123409996e-01
4.000000000000000000e+00 9.134694508755140108e-01
4.000000000000000000e+00 8.604522195796758810e-01
4.000000000000000000e+00 8.187785357258621222e-01
4.000000000000000000e+00 7.878565118728922956e-01
4.000000000000000000e+00 7.728020506459213346e-01
4.000000000000000000e+00 9.244190393382947235e-01
4.000000000000000000e+00 8.181128014268936877e-01
4.000000000000000000e+00 9.023736700262494637e-01
4.000000000000000000e+00 9.158246717244794555e-01
4.000000000000000000e+00 7.859887739766627801e-01
4.000000000000000000e+00 1.010387957205326703e+00
4.000000000000000000e+00 8.853486314064309415e-01
4.000000000000000000e+00 8.031105816790460317e-01
4.000000000000000000e+00 7.879313603329622939e-01
4.000000000000000000e+00 5.189106217013338407e-01
4.000000000000000000e+00 9.320066510806498394e-01
4.000000000000000000e+00 8.476112522534157145e-01
4.000000000000000000e+00 9.001034097974270898e-01
4.000000000000000000e+00 8.154708040803444469e-01
4.000000000000000000e+00 8.355408002086192054e-01
4.000000000000000000e+00 8.374370824812277236e-01
4.000000000000000000e+00 7.869348798280092483e-01
4.000000000000000000e+00 8.003264354065438013e-01
4.000000000000000000e+00 6.993374363151561024e-01
4.000000000000000000e+00 7.606999622633587865e-01
4.000000000000000000e+00 7.566176836288659446e-01
4.000000000000000000e+00 9.966394426149799424e-01
4.000000000000000000e+00 9.890926354361057049e-01
4.000000000000000000e+00 7.554437604621426772e-01
4.000000000000000000e+00 7.500083036184211904e-01
4.000000000000000000e+00 7.891582509941380552e-01
4.000000000000000000e+00 6.296020656754606204e-01
4.000000000000000000e+00 8.817069605038193592e-01
4.000000000000000000e+00 9.757659040518094073e-01
4.000000000000000000e+00 1.004544347128547566e+00
4.000000000000000000e+00 7.208599465288584307e-01
4.000000000000000000e+00 7.466627938314448487e-01
4.000000000000000000e+00 9.587979354401380272e-01
4.000000000000000000e+00 8.184574343090930126e-01
4.000000000000000000e+00 9.152766714020883487e-01
4.000000000000000000e+00 8.742189302946463680e-01
4.000000000000000000e+00 7.829488352384048611e-01
4.000000000000000000e+00 7.218688092501811537e-01
4.000000000000000000e+00 9.329357298704689105e-01
4.000000000000000000e+00 1.053694840028408519e+00
4.000000000000000000e+00 8.263064843330195641e-01
4.000000000000000000e+00 7.416965339315041428e-01
4.000000000000000000e+00 7.759930620794743827e-01
4.000000000000000000e+00 7.339710907988959976e-01
4.000000000000000000e+00 8.915173778356465517e-01
4.000000000000000000e+00 1.055585646951691770e+00
4.000000000000000000e+00 7.001706141150881857e-01
4.000000000000000000e+00 9.269313131340497502e-01
4.000000000000000000e+00 7.420417450994147845e-01
4.000000000000000000e+00 7.296779892155889069e-01
4.000000000000000000e+00 9.797824867846297581e-01
4.000000000000000000e+00 7.886134043300337959e-01
4.000000000000000000e+00 6.773302047944882442e-01
4.000000000000000000e+00 8.789717356724193742e-01
4.000000000000000000e+00 7.426776902149175852e-01
4.000000000000000000e+00 9.825538076850269809e-01
4.000000000000000000e+00 7.353715309961362800e-01
4.000000000000000000e+00 7.694825071226990554e-01
4.000000000000000000e+00 6.044458951521606282e-01
4.000000000000000000e+00 8.367191045683398665e-01
4.000000000000000000e+00 7.280493739984394974e-01
4.000000000000000000e+00 8.598346280894380023e-01
4.000000000000000000e+00 6.955881415211575547e-01
4.000000000000000000e+00 6.454551716303885689e-01
4.000000000000000000e+00 7.402362489389785472e-01
4.000000000000000000e+00 7.658719373772787664e-01
4.000000000000000000e+00 8.664496207219741786e-01
4.000000000000000000e+00 9.037648750845926893e-01
4.000000000000000000e+00 7.024781988708629354e-01
4.000000000000000000e+00 7.586710559468314852e-01
4.000000000000000000e+00 9.022281131501662665e-01
4.000000000000000000e+00 6.996434406975609033e-01
4.000000000000000000e+00 8.622600917318030689e-01
4.000000000000000000e+00 9.726948437166134109e-01
4.000000000000000000e+00 1.005823081929620333e+00
4.000000000000000000e+00 7.127311310490099805e-01
4.000000000000000000e+00 7.942412758143465590e-01
4.000000000000000000e+00 8.031961706806737267e-01
4.000000000000000000e+00 8.553506485788602287e-01
4.000000000000000000e+00 8.219193421953959744e-01
4.000000000000000000e+00 8.744323306004658791e-01
4.000000000000000000e+00 7.719344619473399449e-01
4.000000000000000000e+00 9.685441569929045258e-01
4.000000000000000000e+00 6.834163380136866195e-01
4.000000000000000000e+00 8.246745049592320020e-01
4.000000000000000000e+00 8.684640504201248667e-01
4.000000000000000000e+00 7.993841211897980692e-01
4.000000000000000000e+00 1.028060385062456783e+00
4.000000000000000000e+00 8.161313992456880051e-01
4.000000000000000000e+00 8.860964800782780149e-01
4.000000000000000000e+00 7.649175100462844989e-01
4.000000000000000000e+00 9.888097806474596130e-01
4.000000000000000000e+00 7.079551066622390421e-01
4.000000000000000000e+00 9.387043967146734280e-01
4.000000000000000000e+00 8.241343260038903606e-01
4.000000000000000000e+00 7.595942607409169600e-01
4.000000000000000000e+00 8.261229413385849929e-01
4.000000000000000000e+00 8.170056351353243151e-01
4.000000000000000000e+00 8.927848725167034649e-01
4.000000000000000000e+00 9.093604852832950503e-01
4.000000000000000000e+00 8.437538240875888107e-01
4.000000000000000000e+00 6.249390207597672608e-01
4.000000000000000000e+00 9.158733266960152886e-01
4.000000000000000000e+00 8.063340537567943445e-01
4.000000000000000000e+00 7.926211492933590286e-01
4.000000000000000000e+00 7.330875092861860454e-01
4.000000000000000000e+00 7.718337293630412876e-01
4.000000000000000000e+00 8.798822839165033605e-01
4.000000000000000000e+00 6.311568729936429811e-01
4.000000000000000000e+00 7.598341910305042024e-01
4.000000000000000000e+00 9.115538387759614114e-01
4.000000000000000000e+00 7.702517855529823487e-01
4.000000000000000000e+00 8.392251799190334483e-01
4.000000000000000000e+00 9.106456546234448224e-01
4.000000000000000000e+00 7.207922879507083769e-01
4.000000000000000000e+00 7.963242320179282352e-01
4.000000000000000000e+00 6.759071628407280485e-01
4.000000000000000000e+00 8.538738369758739344e-01
4.000000000000000000e+00 9.978442773119881037e-01
4.000000000000000000e+00 7.947944779699573914e-01
4.000000000000000000e+00 9.002768423539874165e-01
4.000000000000000000e+00 8.470113419777707264e-01
4.000000000000000000e+00 7.069261214827902151e-01
4.000000000000000000e+00 8.134845874445960634e-01
4.000000000000000000e+00 6.493570490512494686e-01
4.000000000000000000e+00 7.859078998413928652e-01
4.000000000000000000e+00 8.782111826160005075e-01
4.000000000000000000e+00 7.748399598029992452e-01
4.000000000000000000e+00 8.968212779633308873e-01
4.000000000000000000e+00 8.565975316117383498e-01
4.000000000000000000e+00 8.648214103517298801e-01
4.000000000000000000e+00 5.937770758331202270e-01
4.000000000000000000e+00 7.687502237166398134e-01
4.000000000000000000e+00 8.192393763169931731e-01
4.000000000000000000e+00 7.943745869027678541e-01
3.000000000000000000e+00 1.061059708585683437e+00
3.000000000000000000e+00 8.508973528272414377e-01
3.000000000000000000e+00 8.788053402272958392e-01
3.000000000000000000e+00 7.117135955426604488e-01
3.000000000000000000e+00 8.464153501836364502e-01
3.000000000000000000e+00 8.131354116810773913e-01
3.000000000000000000e+00 7.510269954506156864e-01
3.000000000000000000e+00 9.296393110788210290e-01
3.000000000000000000e+00 8.136185550292061031e-01
3.000000000000000000e+00 8.871102887297173112e-01
3.000000000000000000e+00 1.046470248672582759e+00
3.000000000000000000e+00 9.395072617674948834e-01
3.000000000000000000e+00 8.588664570543580457e-01
3.000000000000000000e+00 7.835553824918979338e-01
3.000000000000000000e+00 7.919754585238774069e-01
3.000000000000000000e+00 8.622995943769744542e-01
3.000000000000000000e+00 6.967201150130946097e-01
3.000000000000000000e+00 9.459525914652532341e-01
3.000000000000000000e+00 7.213155078515344210e-01
3.000000000000000000e+00 8.791242729291586233e-01
3.000000000000000000e+00 1.040101952430477539e+00
3.000000000000000000e+00 8.688432384733498770e-01
3.000000000000000000e+00 1.023877184004207797e+00
3.000000000000000000e+00 8.751166744558142030e-01
3.000000000000000000e+00 9.791187759753140485e-01
3.000000000000000000e+00 8.995308129505533712e-01
3.000000000000000000e+00 7.820334906921663221e-01
3.000000000000000000e+00 9.142419031804609464e-01
3.000000000000000000e+00 8.150011114945047153e-01
3.000000000000000000e+00 9.309607940824272676e-01
3.000000000000000000e+00 1.021828120799049833e+00
3.000000000000000000e+00 1.065075232974004305e+00
3.000000000000000000e+00 1.000712528658240785e+00
3.000000000000000000e+00 1.047764490592654418e+00
3.000000000000000000e+00 7.916855576248149617e-01
3.000000000000000000e+00 8.256734210857582523e-01
3.000000000000000000e+00 9.477639333906049401e-01
3.000000000000000000e+00 9.377308071776081499e-01
3.000000000000000000e+00 9.143999905968961395e-01
3.000000000000000000e+00 1.095960221437559445e+00
3.000000000000000000e+00 9.459891473969560538e-01
3.000000000000000000e+00 9.152646716928685144e-01
3.000000000000000000e+00 9.213227773497055795e-01
3.000000000000000000e+00 9.037553805434447307e-01
3.000000000000000000e+00 8.439005918683534224e-01
3.000000000000000000e+00 1.008248730011620742e+00
3.000000000000000000e+00 7.755366295219433548e-01
3.000000000000000000e+00 9.400773271850362267e-01
3.000000000000000000e+00 1.008143380787501986e+00
3.000000000000000000e+00 6.078842962567291286e-01
3.000000000000000000e+00 8.185978600575002373e-01
3.000000000000000000e+00 8.913740422505783689e-01
3.000000000000000000e+00 1.077740291146066953e+00
3.000000000000000000e+00 9.133832042429935738e-01
3.000000000000000000e+00 1.011795659551953053e+00
3.000000000000000000e+00 8.573697557571623440e-01
3.000000000000000000e+00 8.820947201841398133e-01
3.000000000000000000e+00 9.073285991566034658e-01
3.000000000000000000e+00 7.658791647793107282e-01
3.000000000000000000e+00 1.110902021606784196e+00
3.000000000000000000e+00 7.545585129101883837e-01
3.000000000000000000e+00 8.755667296108355924e-01
3.000000000000000000e+00 9.416876395699230740e-01
3.000000000000000000e+00 9.012783928276774104e-01
3.000000000000000000e+00 6.818569034082505587e-01
3.000000000000000000e+00 9.297662682755258867e-01
3.000000000000000000e+00 8.214092074003166433e-01
3.000000000000000000e+00 1.017546560229195984e+00
3.000000000000000000e+00 8.164449485419313923e-01
3.000000000000000000e+00 1.126902912776130972e+00
3.000000000000000000e+00 6.858919114900378089e-01
3.000000000000000000e+00 1.005643553737108897e+00
3.000000000000000000e+00 8.979509812220610732e-01
3.000000000000000000e+00 7.935227379210569865e-01
3.000000000000000000e+00 8.647935829697591670e-01
3.000000000000000000e+00 7.160804231623179028e-01
3.000000000000000000e+00 9.804991916500943594e-01
3.000000000000000000e+00 8.345426587730003787e-01
3.000000000000000000e+00 8.331624798534410514e-01
3.000000000000000000e+00 6.715102788227982344e-01
3.000000000000000000e+00 1.090637847085877743e+00
3.000000000000000000e+00 1.061926252340424703e+00
3.000000000000000000e+00 9.234488619680384369e-01
3.000000000000000000e+00 9.865329318540133618e-01
3.000000000000000000e+00 7.144452953282682817e-01
3.000000000000000000e+00 9.553731430738461317e-01
3.000000000000000000e+00 5.831297529029554338e-01
3.000000000000000000e+00 8.871341190047199454e-01
3.000000000000000000e+00 1.035191893299105548e+00
3.000000000000000000e+00 1.046938516117881690e+00
3.000000000000000000e+00 1.010595475795702525e+00
3.000000000000000000e+00 8.796277355994843727e-01
3.000000000000000000e+00 8.951707989266591836e-01
3.000000000000000000e+00 1.117461321704861010e+00
3.000000000000000000e+00 1.027878166457400377e+00
3.000000000000000000e+00 8.391559504022473304e-01
3.000000000000000000e+00 9.738371500356376442e-01
3.000000000000000000e+00 9.389269209053278109e-01
3.000000000000000000e+00 9.094914464849176428e-01
3.000000000000000000e+00 9.924268959877980967e-01
3.000000000000000000e+00 8.607698765379628858e-01
3.000000000000000000e+00 8.330651413086982426e-01
3.000000000000000000e+00 1.057393901760425026e+00
3.000000000000000000e+00 8.589271054596318011e-01
3.000000000000000000e+00 9.741883557472819088e-01
3.000000000000000000e+00 8.946101085808875197e-01
3.000000000000000000e+00 8.588576384885981962e-01
3.000000000000000000e+00 8.664133900510329056e-01
3.000000000000000000e+00 1.038176164250596889e+00
3.000000000000000000e+00 1.015969077443931390e+00
3.000000000000000000e+00 8.093917327952668828e-01
3.000000000000000000e+00 7.704754925126567899e-01
3.000000000000000000e+00 9.092334426658494895e-01
3.000000000000000000e+00 9.731239009703501752e-01
3.000000000000000000e+00 1.018223969165828136e+00
3.000000000000000000e+00 9.693001837529378051e-01
3.000000000000000000e+00 7.852935031419158163e-01
3.000000000000000000e+00 1.139451906017242777e+00
3.000000000000000000e+00 1.057061873002133279e+00
3.000000000000000000e+00 8.349576965745626467e-01
3.000000000000000000e+00 8.346878009688033506e-01
3.000000000000000000e+00 8.961012291034592403e-01
3.000000000000000000e+00 9.621750715128337683e-01
3.000000000000000000e+00 9.653822968653534842e-01
3.000000000000000000e+00 9.016642690580206621e-01
3.000000000000000000e+00 8.409186963792928404e-01
3.000000000000000000e+00 1.043252446059141247e+00
3.000000000000000000e+00 9.680735112877988380e-01
3.000000000000000000e+00 1.031572443747926116e+00
3.000000000000000000e+00 9.213716097098454405e-01
3.000000000000000000e+00 9.446698513999728375e-01
3.000000000000000000e+00 1.025218261440319578e+00
3.000000000000000000e+00 1.068010224255332652e+00
3.000000000000000000e+00 9.027972286350115505e-01
3.000000000000000000e+00 1.040149483061518776e+00
3.000000000000000000e+00 7.589405507089914682e-01
3.000000000000000000e+00 9.320966006363918810e-01
3.000000000000000000e+00 8.729722758977488395e-01
3.000000000000000000e+00 8.638207673622493310e-01
3.000000000000000000e+00 8.825920763420098680e-01
3.000000000000000000e+00 9.771984588950999306e-01
3.000000000000000000e+00 7.522059861959278226e-01
3.000000000000000000e+00 7.492621839385479321e-01
3.000000000000000000e+00 1.009621619551645200e+00
3.000000000000000000e+00 7.999488956056266531e-01
3.000000000000000000e+00 1.043854922127650298e+00
3.000000000000000000e+00 1.042104438759965834e+00
3.000000000000000000e+00 9.268862456019215657e-01
3.000000000000000000e+00 8.141622963638212029e-01
3.000000000000000000e+00 9.240315100799346704e-01
3.000000000000000000e+00 7.700518359532986246e-01
3.000000000000000000e+00 9.467483916666945554e-01
3.000000000000000000e+00 6.019923806468771010e-01
3.000000000000000000e+00 9.036930645394964934e-01
3.000000000000000000e+00 9.485787326214644155e-01
3.000000000000000000e+00 9.053892750912733156e-01
3.000000000000000000e+00 8.549506992784871029e-01
3.000000000000000000e+00 7.944689476377450044e-01
3.000000000000000000e+00 1.026088120453409580e+00
3.000000000000000000e+00 9.185801679466641945e-01
3.000000000000000000e+00 9.866471266589726952e-01
3.000000000000000000e+00 1.081697038386324028e+00
3.000000000000000000e+00 1.042759488041182792e+00
3.000000000000000000e+00 7.194211637734221343e-01
3.000000000000000000e+00 9.984383990393800312e-01
3.000000000000000000e+00 1.028297824995146215e+00
3.000000000000000000e+00 1.079352715117031458e+00
3.000000000000000000e+00 7.688933990653372685e-01
3.000000000000000000e+00 9.244467060179827333e-01
3.000000000000000000e+00 9.128330520943498394e-01
3.000000000000000000e+00 7.741824884528467621e-01
3.000000000000000000e+00 1.020172386864275138e+00
3.000000000000000000e+00 1.053900839376004095e+00
3.000000000000000000e+00 7.720897586282576830e-01
3.000000000000000000e+00 1.005722427301958044e+00
3.000000000000000000e+00 6.312350466277647509e-01
3.000000000000000000e+00 1.071210878567232072e+00
3.000000000000000000e+00 1.090476459777819818e+00
3.000000000000000000e+00 7.549399522927345840e-01
3.000000000000000000e+00 1.094647418384174786e+00
3.000000000000000000e+00 7.629020402564830050e-01
3.000000000000000000e+00 1.063795027487171918e+00
3.000000000000000000e+00 8.872321212078753128e-01
3.000000000000000000e+00 9.229783754003789698e-01
3.000000000000000000e+00 1.063500095845540283e+00
3.000000000000000000e+00 1.021352394466844782e+00
3.000000000000000000e+00 6.202781219490223208e-01
3.000000000000000000e+00 7.761357917131044282e-01
3.000000000000000000e+00 8.599780277725692645e-01
3.000000000000000000e+00 7.556716320665377573e-01
3.000000000000000000e+00 1.039874333626251701e+00
3.000000000000000000e+00 1.044224714582073332e+00
3.000000000000000000e+00 9.119851019023283989e-01
3.000000000000000000e+00 1.022612396029255244e+00
3.000000000000000000e+00 1.013951267104744591e+00
3.000000000000000000e+00 1.017595824409056604e+00
3.000000000000000000e+00 1.007406923260173448e+00
3.000000000000000000e+00 1.033126906982285265e+00
3.000000000000000000e+00 1.024782205110684297e+00
3.000000000000000000e+00 8.919402856374292199e-01
2.000000000000000000e+00 8.701405192492996932e-01
2.000000000000000000e+00 7.035579142195664826e-01
2.000000000000000000e+00 8.872989823462412717e-01
2.000000000000000000e+00 8.380249353091169251e-01
2.000000000000000000e+00 8.632201260140550669e-01
2.000000000000000000e+00 8.970957501848758620e-01
2.000000000000000000e+00 7.201971806000936338e-01
2.000000000000000000e+00 9.507498806014162973e-01
2.000000000000000000e+00 7.082188247387379842e-01
2.000000000000000000e+00 8.686124190295053671e-01
2.000000000000000000e+00 7.644691440369372204e-01
2.000000000000000000e+00 7.382659980611103734e-01
2.000000000000000000e+00 8.878984939480215610e-01
2.000000000000000000e+00 5.837057161967119656e-01
2.000000000000000000e+00 5.633454896927024835e-01
2.000000000000000000e+00 9.797505843178917484e-01
2.000000000000000000e+00 7.458861817589332865e-01
2.000000000000000000e+00 8.898647973455471316e-01
2.000000000000000000e+00 7.969322070838051886e-01
2.000000000000000000e+00 6.340737219667764712e-01
2.000000000000000000e+00 8.681678078089617445e-01
2.000000000000000000e+00 1.173587176732983073e+00
2.000000000000000000e+00 8.280737612883808385e-01
2.000000000000000000e+00 9.837943015766823507e-01
2.000000000000000000e+00 8.216156548997177733e-01
2.000000000000000000e+00 6.571363012950968141e-01
2.000000000000000000e+00 8.381808158555310584e-01
2.000000000000000000e+00 5.752494028952792604e-01
2.000000000000000000e+00 3.782693299589772740e-01
2.000000000000000000e+00 7.767572588301075998e-01
2.000000000000000000e+00 9.741918215433750250e-01
2.000000000000000000e+00 7.888404873040961718e-01
2.000000000000000000e+00 6.975792412941925758e-01
2.000000000000000000e+00 8.007536237433158233e-01
2.000000000000000000e+00 8.294531884769462682e-01
2.000000000000000000e+00 7.882355267188124737e-01
2.000000000000000000e+00 6.323143337010288523e-01
2.000000000000000000e+00 1.012761652878665375e+00
2.000000000000000000e+00 7.532865759619954416e-01
2.000000000000000000e+00 8.237811074907188669e-01
2.000000000000000000e+00 7.135320087056357119e-01
2.000000000000000000e+00 8.248710796330400719e-01
2.000000000000000000e+00 7.684056081518503278e-01
2.000000000000000000e+00 5.244762259502487867e-01
2.000000000000000000e+00 5.940702106061612753e-01
2.000000000000000000e+00 8.124925770886434195e-01
2.000000000000000000e+00 7.128106597739048977e-01
2.000000000000000000e+00 4.567602220333510377e-01
2.000000000000000000e+00 7.073655983832388694e-01
2.000000000000000000e+00 1.010690240722534661e+00
2.000000000000000000e+00 8.486516841117165422e-01
2.000000000000000000e+00 4.453323364478731228e-01
2.000000000000000000e+00 8.279343001864978291e-01
2.000000000000000000e+00 9.305824506006511454e-01
2.000000000000000000e+00 1.013034665451597593e+00
2.000000000000000000e+00 8.585329622248907278e-01
2.000000000000000000e+00 9.668266162632820349e-01
2.000000000000000000e+00 5.844099327683377476e-01
2.000000000000000000e+00 6.442282459813890583e-01
2.000000000000000000e+00 6.844921143785742679e-01
2.000000000000000000e+00 1.182063122845576686e+00
2.000000000000000000e+00 1.002639241161096706e+00
2.000000000000000000e+00 7.185569889179745928e-01
2.000000000000000000e+00 8.132928932364020813e-01
2.000000000000000000e+00 6.427846402259457248e-01
2.000000000000000000e+00 6.408479795865635875e-01
2.000000000000000000e+00 6.737093132696991837e-01
2.000000000000000000e+00 7.096006418195799359e-01
2.000000000000000000e+00 8.072195070417830243e-01
2.000000000000000000e+00 5.321878051803861087e-01
2.000000000000000000e+00 8.169698969060439353e-01
2.000000000000000000e+00 7.924787791499140477e-01
2.000000000000000000e+00 8.808511698814759372e-01
2.000000000000000000e+00 7.929074560450407594e-01
2.000000000000000000e+00 6.609379809518928228e-01
2.000000000000000000e+00 8.270971738366592607e-01
2.000000000000000000e+00 9.098962331143493065e-01
2.000000000000000000e+00 8.764561830786743446e-01
2.000000000000000000e+00 6.980409811496145478e-01
2.000000000000000000e+00 8.991396673385847471e-01
2.000000000000000000e+00 8.522704197349176836e-01
2.000000000000000000e+00 1.021939229221764611e+00
2.000000000000000000e+00 6.179380931151547962e-01
2.000000000000000000e+00 7.649077854900989681e-01
2.000000000000000000e+00 4.688767513620551997e-01
2.000000000000000000e+00 7.139859051136281387e-01
2.000000000000000000e+00 6.441705471654267656e-01
2.000000000000000000e+00 6.817408896462338053e-01
2.000000000000000000e+00 8.901780341341437586e-01
2.000000000000000000e+00 9.122166855972084765e-01
2.000000000000000000e+00 7.600855805796787878e-01
2.000000000000000000e+00 9.045516016220046529e-01
2.000000000000000000e+00 6.672459079743837673e-01
2.000000000000000000e+00 5.837561770101453718e-01
2.000000000000000000e+00 5.915203867474072563e-01
2.000000000000000000e+00 7.347809153987862052e-01
2.000000000000000000e+00 7.582469362398887025e-01
2.000000000000000000e+00 7.896507699693942062e-01
2.000000000000000000e+00 7.779261475930240310e-01
2.000000000000000000e+00 9.757562339008097885e-01
2.000000000000000000e+00 6.713116922877744308e-01
2.000000000000000000e+00 6.525375767316646813e-01
2.000000000000000000e+00 1.100243187696957392e+00
2.000000000000000000e+00 8.741101389647430997e-01
2.000000000000000000e+00 5.610598471356944561e-01
2.000000000000000000e+00 7.173132302185230014e-01
2.000000000000000000e+00 8.282799356834904536e-01
2.000000000000000000e+00 4.804078324486508178e-01
2.000000000000000000e+00 8.671584669785808996e-01
2.000000000000000000e+00 9.347213526450202092e-01
2.000000000000000000e+00 5.981148661052998472e-01
2.000000000000000000e+00 7.875941438207599843e-01
2.000000000000000000e+00 8.520946287449147061e-01
2.000000000000000000e+00 6.395500385168598756e-01
2.000000000000000000e+00 7.787237111136976475e-01
2.000000000000000000e+00 8.031461689086928368e-01
2.000000000000000000e+00 9.439103492939889817e-01
2.000000000000000000e+00 9.191677606004701184e-01
2.000000000000000000e+00 9.139845038029095203e-01
2.000000000000000000e+00 6.989557887931389102e-01
2.000000000000000000e+00 8.499531485485833926e-01
2.000000000000000000e+00 9.594684593106467263e-01
2.000000000000000000e+00 7.110953450061900938e-01
2.000000000000000000e+00 1.108512189892836730e+00
2.000000000000000000e+00 9.565496834512775548e-01
2.000000000000000000e+00 7.800960082795501682e-01
2.000000000000000000e+00 8.094467395476896421e-01
2.000000000000000000e+00 7.918813338325361162e-01
2.000000000000000000e+00 9.538668646082201219e-01
2.000000000000000000e+00 7.262509605307001515e-01
2.000000000000000000e+00 8.760085138671556138e-01
2.000000000000000000e+00 6.682793371344035727e-01
2.000000000000000000e+00 1.025685313079937488e+00
2.000000000000000000e+00 1.084406135033090024e+00
2.000000000000000000e+00 1.061957059202605302e+00
2.000000000000000000e+00 5.991033526044063917e-01
2.000000000000000000e+00 6.499364713494261148e-01
2.000000000000000000e+00 8.329310675088117399e-01
2.000000000000000000e+00 7.861058102100075828e-01
2.000000000000000000e+00 5.497709373699726232e-01
2.000000000000000000e+00 8.774333814572891077e-01
2.000000000000000000e+00 5.803584531611722941e-01
2.000000000000000000e+00 9.120125614661611646e-01
2.000000000000000000e+00 7.301431443804945465e-01
2.000000000000000000e+00 7.030858517869875701e-01
2.000000000000000000e+00 8.693441827239443143e-01
2.000000000000000000e+00 8.021657577177978560e-01
2.000000000000000000e+00 7.344027031230148106e-01
2.000000000000000000e+00 5.975174676817898156e-01
2.000000000000000000e+00 5.564622133384288238e-01
2.000000000000000000e+00 8.784513175396715390e-01
2.000000000000000000e+00 7.041170634358734359e-01
2.000000000000000000e+00 7.324795812364393033e-01
2.000000000000000000e+00 7.304013903438638655e-01
2.000000000000000000e+00 8.390434245539443170e-01
2.000000000000000000e+00 7.250634733273069177e-01
2.000000000000000000e+00 9.496143723022791860e-01
2.000000000000000000e+00 9.153314039902423760e-01
2.000000000000000000e+00 8.756684467472375388e-01
2.000000000000000000e+00 4.038286813678204079e-01
2.000000000000000000e+00 7.977307392732253533e-01
2.000000000000000000e+00 6.137979076720865290e-01
2.000000000000000000e+00 6.576701138162567295e-01
2.000000000000000000e+00 9.522525708321908366e-01
2.000000000000000000e+00 8.158488471082778748e-01
2.000000000000000000e+00 8.416336368109201826e-01
2.000000000000000000e+00 8.981143360176426782e-01
2.000000000000000000e+00 9.731673708860524297e-01
2.000000000000000000e+00 6.921695970226747763e-01
2.000000000000000000e+00 8.269443402481032601e-01
2.000000000000000000e+00 6.517852534287295052e-01
2.000000000000000000e+00 7.266776052513714834e-01
2.000000000000000000e+00 6.651215038587495743e-01
2.000000000000000000e+00 9.720495173579041248e-01
2.000000000000000000e+00 9.464781729647092634e-01
2.000000000000000000e+00 7.548311582012801058e-01
2.000000000000000000e+00 7.916592492671203907e-01
2.000000000000000000e+00 5.546719579143867263e-01
2.000000000000000000e+00 6.676817808004125165e-01
2.000000000000000000e+00 8.005670016252243171e-01
2.000000000000000000e+00 7.729460397446216158e-01
2.000000000000000000e+00 7.316263223029471074e-01
2.000000000000000000e+00 9.595125976274589963e-01
2.000000000000000000e+00 4.470590915810825350e-01
2.000000000000000000e+00 9.915236048270270608e-01
2.000000000000000000e+00 7.812873578351464676e-01
2.000000000000000000e+00 7.397353956895300620e-01
2.000000000000000000e+00 8.760914589381013640e-01
2.000000000000000000e+00 7.596239979635543982e-01
2.000000000000000000e+00 5.306850257106580093e-01
2.000000000000000000e+00 7.718935372446806831e-01
2.000000000000000000e+00 8.795657114266963728e-01
2.000000000000000000e+00 6.837205089902070876e-01
2.000000000000000000e+00 9.497083203201607260e-01
2.000000000000000000e+00 5.686205105571447982e-01
2.000000000000000000e+00 5.987459110640394044e-01
2.000000000000000000e+00 8.634964565536135117e-01
2.000000000000000000e+00 7.566484335069556533e-01
2.000000000000000000e+00 9.235866459509958215e-01
2.000000000000000000e+00 7.282826353430811306e-01
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 2.265790592267349216e-16
1.000000000000000000e+00 6.503339263697050490e-16
1.000000000000000000e+00 2.008986545426947607e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 2.897767167584095104e-16
1.000000000000000000e+00 8.326672684688674053e-17
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.498001805406602216e-16
1.000000000000000000e+00 3.018219448110363441e-16
1.000000000000000000e+00 3.385556307032619249e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 5.273559366969493567e-16
1.000000000000000000e+00 2.498001805406602216e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 5.353301558149145505e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 6.938893903907228378e-18
1.000000000000000000e+00 3.578747564466529823e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 1.551583845779545699e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 1.144391699630559363e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.332917992112502392e-16
1.000000000000000000e+00 3.330669073875469621e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 1.144391699630559363e-16
1.000000000000000000e+00 4.783309287441108129e-16
1.000000000000000000e+00 1.942890293094023946e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.950458159105176498e-16
1.000000000000000000e+00 5.438959822042072914e-16
1.000000000000000000e+00 2.224778631027185334e-16
1.000000000000000000e+00 3.140184917367550333e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.762260490201269305e-16
1.000000000000000000e+00 1.624353417151117817e-16
1.000000000000000000e+00 2.577684679734114289e-16
1.000000000000000000e+00 2.733607174453285251e-16
1.000000000000000000e+00 3.608224830031758756e-16
1.000000000000000000e+00 3.248706834302235635e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 2.237726045655904808e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 8.326672684688674053e-17
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.950458159105176498e-16
1.000000000000000000e+00 2.486410087150353172e-16
1.000000000000000000e+00 2.733607174453285251e-16
1.000000000000000000e+00 3.424750116624316240e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 1.887583215944766405e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 3.510833468576701225e-16
1.000000000000000000e+00 1.227615648923966719e-16
1.000000000000000000e+00 4.108036165577556714e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 3.723801229870909677e-16
1.000000000000000000e+00 4.723037537524464722e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 2.950458159105176498e-16
1.000000000000000000e+00 1.359739955510518229e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 1.163170574736153362e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 5.236911533344270152e-16
1.000000000000000000e+00 1.760893866893586990e-16
1.000000000000000000e+00 1.271920262156900302e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 1.618414262284734379e-16
1.000000000000000000e+00 2.334863047125273994e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.517202716714330396e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 2.603703785810334976e-16
1.000000000000000000e+00 1.760893866893586990e-16
1.000000000000000000e+00 1.271920262156900302e-16
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 3.330669073875469621e-16
1.000000000000000000e+00 1.359739955510518229e-16
1.000000000000000000e+00 2.498001805406602216e-16
1.000000000000000000e+00 2.689436864362001295e-16
1.000000000000000000e+00 3.554447978966673045e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.723585489384646578e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.897767167584095104e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 1.967515994399624739e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 4.779784928769660620e-16
1.000000000000000000e+00 1.716587549445838921e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 3.140184917367550333e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 2.020636405220132563e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 3.510833468576701225e-16
1.000000000000000000e+00 4.965068306494546235e-16
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 7.640664332323340519e-17
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 3.845925372767127633e-16
1.000000000000000000e+00 1.249000902703301108e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 3.595632889491564835e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 2.498001805406602216e-16
1.000000000000000000e+00 3.330669073875469621e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 1.846319582728138445e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 6.288372600415925717e-18
1.000000000000000000e+00 4.257111788135694232e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 3.354436718747638971e-16
1.000000000000000000e+00 2.775557561562891351e-17
1.000000000000000000e+00 1.846319582728138445e-16
1.000000000000000000e+00 3.248706834302235635e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.603703785810334976e-16
1.000000000000000000e+00 8.326672684688674053e-17
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 3.554447978966673045e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 2.833924464077116944e-16
1.000000000000000000e+00 1.394700413648432273e-16
1.000000000000000000e+00 1.252639726021184759e-16
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 1.888858179424107600e-16
1.000000000000000000e+00 2.371437420133773559e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 3.775166431889532810e-16
1.000000000000000000e+00 7.850462293418875834e-17
1.000000000000000000e+00 2.486410087150353172e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 3.433175098891677842e-16
1.000000000000000000e+00 3.608224830031758756e-16
1.000000000000000000e+00 1.632179228886928424e-16
1.000000000000000000e+00 4.005370948706957647e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 1.494683490070454129e-16


==> error_commutator_3local.dat <==
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.696588445847281761e-16
1.000000000000000000e+00 1.000741510621680243e-16
1.000000000000000000e+00 1.271920262156900302e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 3.908020529499657034e-16
1.000000000000000000e+00 4.163336342344337027e-17
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.355138688025662380e-16
1.000000000000000000e+00 8.326672684688674053e-17
1.000000000000000000e+00 3.723801229870909677e-16
1.000000000000000000e+00 3.554447978966673045e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 2.387624894196368108e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 3.040470972244058816e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 5.541131485391184193e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 2.044325800678625036e-16
1.000000000000000000e+00 3.140184917367550333e-16
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 4.652682298944613448e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 1.761235622135406336e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 4.388541835720876531e-17
1.000000000000000000e+00 1.861900614935454838e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 3.040470972244058816e-16
1.000000000000000000e+00 2.020636405220132563e-16
1.000000000000000000e+00 2.371437420133773559e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.844100168142182354e-16
1.000000000000000000e+00 1.408868889902142354e-16
1.000000000000000000e+00 2.435541875787129048e-16
1.000000000000000000e+00 2.638833161678679982e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 2.498001805406602216e-16
1.000000000000000000e+00 1.571625004152272344e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.618455766672135076e-16
1.000000000000000000e+00 7.850462293418875834e-17
1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.189877978683793436e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 4.611102534756203388e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 8.886119947416682612e-17
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.237726045655904808e-16
1.000000000000000000e+00 2.439492473478153576e-16
1.000000000000000000e+00 1.995535288230809756e-16
1.000000000000000000e+00 1.177569344012831190e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.118863022827952404e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 1.624353417151117817e-16
1.000000000000000000e+00 2.467945187625655561e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 5.647850449853784215e-17
1.000000000000000000e+00 1.861900614935454838e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 4.236704743275018003e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.506660416483125471e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.775557561562891351e-17
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 1.182701083854108263e-16
1.000000000000000000e+00 3.521787733787173980e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.366803587226642626e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.618455766672135076e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 6.206335383118182794e-17
1.000000000000000000e+00 8.886119947416682612e-17
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 6.661338147750939243e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.415262216750918925e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 3.845925372767127633e-16
1.000000000000000000e+00 2.694578982019246649e-16
1.000000000000000000e+00 1.501112265932520549e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 4.119155594299825270e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 3.421937179708942630e-16
1.000000000000000000e+00 3.510833468576701225e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 3.775166431889532810e-16
1.000000000000000000e+00 1.132895296133674608e-16
1.000000000000000000e+00 3.103167691559091397e-16
1.000000000000000000e+00 1.261586518279172156e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 3.163290971015302044e-16
1.000000000000000000e+00 4.050792900924366963e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 3.325605614868320889e-16
1.000000000000000000e+00 2.118352371637509002e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.059577797149912635e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.144391699630559363e-16
1.000000000000000000e+00 7.850462293418875834e-17
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 3.578747564466529823e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.618455766672135076e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 3.330669073875469621e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 4.967007407645018960e-16
1.000000000000000000e+00 4.742874840267547117e-16
1.000000000000000000e+00 1.271920262156900302e-16
1.000000000000000000e+00 3.925231146709437794e-16
1.000000000000000000e+00 3.018219448110363441e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.187747314989030113e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 6.938893903907228378e-17
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.359739955510518229e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 3.885780586188047891e-16
1.000000000000000000e+00 3.330669073875469621e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 4.025156600327200013e-16
1.000000000000000000e+00 3.260541871072589210e-16
1.000000000000000000e+00 1.359739955510518229e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.118863022827952404e-16
1.000000000000000000e+00 5.149762648337517257e-16
1.000000000000000000e+00 2.775557561562891351e-16
1.000000000000000000e+00 2.355138688025662380e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 4.895240886109506123e-16
1.000000000000000000e+00 3.152427400121712072e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.804112415015879378e-16
1.000000000000000000e+00 2.305551267378101694e-16
1.000000000000000000e+00 1.144391699630559363e-16
2.000000000000000000e+00 5.021067135761833056e-01
2.000000000000000000e+00 5.650215097950738175e-01
2.000000000000000000e+00 8.074100628835145788e-01
2.000000000000000000e+00 8.146962857122053148e-01
2.000000000000000000e+00 7.640623708334842723e-01
2.000000000000000000e+00 7.028828148222370231e-01
2.000000000000000000e+00 9.006944803920851061e-01
2.000000000000000000e+00 4.946118059761048791e-01
2.000000000000000000e+00 8.043865071445603920e-01
2.000000000000000000e+00 5.906513159101410837e-01
2.000000000000000000e+00 8.560898049574086066e-01
2.000000000000000000e+00 6.623039048932422013e-01
2.000000000000000000e+00 6.085743690259433070e-01
2.000000000000000000e+00 7.603220107807959760e-01
2.000000000000000000e+00 7.933007824357246607e-01
2.000000000000000000e+00 6.830139358104841962e-01
2.000000000000000000e+00 3.597512888013950083e-01
2.000000000000000000e+00 1.062020474091059485e+00
2.000000000000000000e+00 7.312008998667656190e-01
2.000000000000000000e+00 7.789933806442070896e-01
2.000000000000000000e+00 6.144460801961043606e-01
2.000000000000000000e+00 8.420248779890043833e-01
2.000000000000000000e+00 8.488630999510282660e-01
2.000000000000000000e+00 9.063619630726340581e-01
2.000000000000000000e+00 7.047158395337649317e-01
2.000000000000000000e+00 9.613577045510842689e-01
2.000000000000000000e+00 7.300574861314411690e-01
2.000000000000000000e+00 5.771910809694300593e-01
2.000000000000000000e+00 8.746673364853697619e-01
2.000000000000000000e+00 6.205741432761098242e-01
2.000000000000000000e+00 9.217863716806817820e-01
2.000000000000000000e+00 7.635144179632561423e-01
2.000000000000000000e+00 7.890166073316321471e-01
2.000000000000000000e+00 7.684200799885817501e-01
2.000000000000000000e+00 7.645430609729388927e-01
2.000000000000000000e+00 5.593101039035935917e-01
2.000000000000000000e+00 7.500154469226534282e-01
2.000000000000000000e+00 7.761076566322967496e-01
2.000000000000000000e+00 9.908053782154145894e-01
2.000000000000000000e+00 8.714316942398816490e-01
2.000000000000000000e+00 6.035905116988364849e-01
2.000000000000000000e+00 6.636940781151365876e-01
2.000000000000000000e+00 4.853183583556665570e-01
2.000000000000000000e+00 7.554679696453111548e-01
2.000000000000000000e+00 7.300419376876537969e-01
2.000000000000000000e+00 8.334747596721008289e-01
2.000000000000000000e+00 9.259590648582766148e-01
2.000000000000000000e+00 6.603735373077282977e-01
2.000000000000000000e+00 9.467030581749710239e-01
2.000000000000000000e+00 6.449505813561600132e-01
2.000000000000000000e+00 8.445779707233700417e-01
2.000000000000000000e+00 8.920756896009531811e-01
2.000000000000000000e+00 7.258091061038514091e-01
2.000000000000000000e+00 1.064695224171321675e+00
2.000000000000000000e+00 6.541004673581438666e-01
2.000000000000000000e+00 5.229156910323692342e-01
2.000000000000000000e+00 5.751985841783545661e-01
2.000000000000000000e+00 7.870748470173596356e-01
2.000000000000000000e+00 6.394098579311334740e-01
2.000000000000000000e+00 6.640381973100918378e-01
2.000000000000000000e+00 8.342095400210317591e-01
2.000000000000000000e+00 7.648738330747075764e-01
2.000000000000000000e+00 7.263983212018393365e-01
2.000000000000000000e+00 6.599922852649551253e-01
2.000000000000000000e+00 5.692146582527856102e-01
2.000000000000000000e+00 8.327158300344852382e-01
2.000000000000000000e+00 8.796586339145542333e-01
2.000000000000000000e+00 3.286525611591327722e-01
2.000000000000000000e+00 7.408586279127967744e-01
2.000000000000000000e+00 5.229364268036805763e-01
2.000000000000000000e+00 7.518365297932350089e-01
2.000000000000000000e+00 7.829811420163893532e-01
2.000000000000000000e+00 8.098228048278108826e-01
2.000000000000000000e+00 6.884166989962053895e-01
2.000000000000000000e+00 8.465155328110095523e-01
2.000000000000000000e+00 6.012733353716868123e-01
2.000000000000000000e+00 1.172979845030907020e+00
2.000000000000000000e+00 7.255738588531738253e-01
2.000000000000000000e+00 9.739617931552733143e-01
2.000000000000000000e+00 6.519373528111419569e-01
2.000000000000000000e+00 7.797488991770378242e-01
2.000000000000000000e+00 8.086455884371667180e-01
2.000000000000000000e+00 7.116273504692055552e-01
2.000000000000000000e+00 7.458338518388504257e-01
2.000000000000000000e+00 5.363940344298169238e-01
2.000000000000000000e+00 6.956257081792859287e-01
2.000000000000000000e+00 7.077291364543032426e-01
2.000000000000000000e+00 8.319318406967024515e-01
2.000000000000000000e+00 8.686148891510693248e-01
2.000000000000000000e+00 6.306874961948337743e-01
2.000000000000000000e+00 9.351596449556455193e-01
2.000000000000000000e+00 7.998984940727604798e-01
2.000000000000000000e+00 8.175025346486898270e-01
2.000000000000000000e+00 4.971584169577835111e-01
2.000000000000000000e+00 7.356787655268094417e-01
2.000000000000000000e+00 4.848882218615401807e-01
2.000000000000000000e+00 8.022854489850520521e-01
2.000000000000000000e+00 6.543726801290719042e-01
2.000000000000000000e+00 8.385891084291002828e-01
2.000000000000000000e+00 1.005969993848163435e+00
2.000000000000000000e+00 1.098910893876773320e+00
2.000000000000000000e+00 1.013340539407326490e+00
2.000000000000000000e+00 9.088289081750580145e-01
2.000000000000000000e+00 8.249432266140523939e-01
2.000000000000000000e+00 8.599495622364194958e-01
2.000000000000000000e+00 8.161678378202266160e-01
2.000000000000000000e+00 6.780126466891097659e-01
2.000000000000000000e+00 7.328036576045759976e-01
2.000000000000000000e+00 7.365680416743034531e-01
2.000000000000000000e+00 8.089666498780387904e-01
2.000000000000000000e+00 7.648356597427292680e-01
2.000000000000000000e+00 9.208634075921197093e-01
2.000000000000000000e+00 7.588710403338664312e-01
2.000000000000000000e+00 6.189139603390306776e-01
2.000000000000000000e+00 6.490650067444991844e-01
2.000000000000000000e+00 1.001246035257458811e+00
2.000000000000000000e+00 7.602629053033407303e-01
2.000000000000000000e+00 6.292504208509155372e-01
2.000000000000000000e+00 6.466026951926886479e-01
2.000000000000000000e+00 9.650709763195362001e-01
2.000000000000000000e+00 7.741537877510006327e-01
2.000000000000000000e+00 9.090017894346978933e-01
2.000000000000000000e+00 4.750811689717842623e-01
2.000000000000000000e+00 8.982511619579771622e-01
2.000000000000000000e+00 7.251906027111869601e-01
2.000000000000000000e+00 7.748359170957468400e-01
2.000000000000000000e+00 6.189798024694407319e-01
2.000000000000000000e+00 7.034666600919105006e-01
2.000000000000000000e+00 6.001765138645441811e-01
2.000000000000000000e+00 8.044437176235474940e-01
2.000000000000000000e+00 8.368257772567192498e-01
2.000000000000000000e+00 7.434197827695305794e-01
2.000000000000000000e+00 8.976326345545702079e-01
2.000000000000000000e+00 7.487245291716152495e-01
2.000000000000000000e+00 7.058893101209305909e-01
2.000000000000000000e+00 1.033034744979776098e+00
2.000000000000000000e+00 7.776491588584873993e-01
2.000000000000000000e+00 9.106453686434597961e-01
2.000000000000000000e+00 7.857888993106186826e-01
2.000000000000000000e+00 7.663141637816295315e-01
2.000000000000000000e+00 9.331840736166869821e-01
2.000000000000000000e+00 8.688123754174728042e-01
2.000000000000000000e+00 7.512202505761651494e-01
2.000000000000000000e+00 6.471512198763879065e-01
2.000000000000000000e+00 6.712446661569438922e-01
2.000000000000000000e+00 9.100386481316815601e-01
2.000000000000000000e+00 8.504054015224059571e-01
2.000000000000000000e+00 6.796363658007948949e-01
2.000000000000000000e+00 7.641310373889937946e-01
2.000000000000000000e+00 7.424472692284335151e-01
2.000000000000000000e+00 9.751777217342428861e-01
2.000000000000000000e+00 7.284041374739071983e-01
2.000000000000000000e+00 6.965372580988455908e-01
2.000000000000000000e+00 8.333512561067574209e-01
2.000000000000000000e+00 6.849134265403046262e-01
2.000000000000000000e+00 7.869382420214469098e-01
2.000000000000000000e+00 8.568969931389708306e-01
2.000000000000000000e+00 1.090994075892350867e+00
2.000000000000000000e+00 6.895602194639003368e-01
2.000000000000000000e+00 7.547419191532842575e-01
2.000000000000000000e+00 7.806072101306688049e-01
2.000000000000000000e+00 1.071424317042032115e+00
2.000000000000000000e+00 6.675897777132508981e-01
2.000000000000000000e+00 9.019136004538830242e-01
2.000000000000000000e+00 8.047873778542899981e-01
2.000000000000000000e+00 6.164663509377272810e-01
2.000000000000000000e+00 8.007820866139878646e-01
2.000000000000000000e+00 7.439989406515076231e-01
2.000000000000000000e+00 6.823074668975317447e-01
2.000000000000000000e+00 7.758790471972444314e-01
2.000000000000000000e+00 6.662601341208281847e-01
2.000000000000000000e+00 7.481136164906376784e-01
2.000000000000000000e+00 6.735152606174472645e-01
2.000000000000000000e+00 8.605741449430480694e-01
2.000000000000000000e+00 8.642845821143508855e-01
2.000000000000000000e+00 6.849362814983874781e-01
2.000000000000000000e+00 7.571461075308247857e-01
2.000000000000000000e+00 8.738460187054777339e-01
2.000000000000000000e+00 8.887398189518271874e-01
2.000000000000000000e+00 8.855927676733645892e-01
2.000000000000000000e+00 7.096556254837342870e-01
2.000000000000000000e+00 7.746282022993088434e-01
2.000000000000000000e+00 8.425133401357612906e-01
2.000000000000000000e+00 1.030975348370254618e+00
2.000000000000000000e+00 5.984233720584125615e-01
2.000000000000000000e+00 9.344544859557128991e-01
2.000000000000000000e+00 9.492703638082941042e-01
2.000000000000000000e+00 6.761365106435900385e-01
2.000000000000000000e+00 1.011793422897802497e+00
2.000000000000000000e+00 7.381605192525234616e-01
2.000000000000000000e+00 1.010521317539962549e+00
2.000000000000000000e+00 7.398935739755583274e-01
2.000000000000000000e+00 8.370607166731183213e-01
2.000000000000000000e+00 7.288917145398974284e-01
2.000000000000000000e+00 7.745805080622505390e-01
2.000000000000000000e+00 6.610885217480678699e-01
2.000000000000000000e+00 7.734024240851811172e-01
2.000000000000000000e+00 8.233506821453504543e-01
2.000000000000000000e+00 9.798039154281734664e-01
2.000000000000000000e+00 7.732961804417074481e-01
3.000000000000000000e+00 7.315853693872498287e-01
3.000000000000000000e+00 8.927172007338886051e-01
3.000000000000000000e+00 9.204040685785426223e-01
3.000000000000000000e+00 7.561604954749335805e-01
3.000000000000000000e+00 8.251941295503547602e-01
3.000000000000000000e+00 9.620880022022014755e-01
3.000000000000000000e+00 8.246614939695542379e-01
3.000000000000000000e+00 8.046627429633712580e-01
3.000000000000000000e+00 8.892104422199353930e-01
3.000000000000000000e+00 8.950384766469061670e-01
3.000000000000000000e+00 8.430413787228332456e-01
3.000000000000000000e+00 8.205453473026022015e-01
3.000000000000000000e+00 9.595230818180768839e-01
3.000000000000000000e+00 7.943007659808192233e-01
3.000000000000000000e+00 8.416909323707389978e-01
3.000000000000000000e+00 7.860067878459152668e-01
3.000000000000000000e+00 6.805355739691976158e-01
3.000000000000000000e+00 8.533667711049613969e-01
3.000000000000000000e+00 8.844933055277863776e-01
3.000000000000000000e+00 7.637690854904203297e-01
3.000000000000000000e+00 8.639308050559314500e-01
3.000000000000000000e+00 9.009783199403635923e-01
3.000000000000000000e+00 8.483549140885388029e-01
3.000000000000000000e+00 9.625185755467416948e-01
3.000000000000000000e+00 9.085109712007309879e-01
3.000000000000000000e+00 9.881065103030350905e-01
3.000000000000000000e+00 9.167648661711289559e-01
3.000000000000000000e+00 8.821085994444088918e-01
3.000000000000000000e+00 8.049151046084340733e-01
3.000000000000000000e+00 9.051220623911422347e-01
3.000000000000000000e+00 8.216742460160485484e-01
3.000000000000000000e+00 8.685560791505072542e-01
3.000000000000000000e+00 8.435508791869057443e-01
3.000000000000000000e+00 8.916219951906360075e-01
3.000000000000000000e+00 8.098070854127215057e-01
3.000000000000000000e+00 1.100595669608712246e+00
3.000000000000000000e+00 8.597483004478243540e-01
3.000000000000000000e+00 8.550907782832491977e-01
3.000000000000000000e+00 9.794881396775894089e-01
3.000000000000000000e+00 1.007463057460327605e+00
3.000000000000000000e+00 9.232671695728787986e-01
3.000000000000000000e+00 9.222396672582725552e-01
3.000000000000000000e+00 7.937209537743569188e-01
3.000000000000000000e+00 9.674763447133060135e-01
3.000000000000000000e+00 8.826258153049267863e-01
3.000000000000000000e+00 8.681684522227109957e-01
3.000000000000000000e+00 8.572722453804022535e-01
3.000000000000000000e+00 1.002430975302353477e+00
3.000000000000000000e+00 7.436220775653564763e-01
3.000000000000000000e+00 8.545268136748048748e-01
3.000000000000000000e+00 9.006247993864017198e-01
3.000000000000000000e+00 7.432986905648469866e-01
3.000000000000000000e+00 8.875700330381979253e-01
3.000000000000000000e+00 9.032885092844004093e-01
3.000000000000000000e+00 8.026585532067272988e-01
3.000000000000000000e+00 8.642003920549414797e-01
3.000000000000000000e+00 8.552269084363917084e-01
3.000000000000000000e+00 7.978121336640112693e-01
3.000000000000000000e+00 7.592206600232700442e-01
3.000000000000000000e+00 9.208642510741407161e-01
3.000000000000000000e+00 9.026336095771142487e-01
3.000000000000000000e+00 8.606847746886999717e-01
3.000000000000000000e+00 7.689983633157524423e-01
3.000000000000000000e+00 8.101318120663649758e-01
3.000000000000000000e+00 7.644103564242854532e-01
3.000000000000000000e+00 8.357541936948251760e-01
3.000000000000000000e+00 6.707234821180603213e-01
3.000000000000000000e+00 8.489595528675446534e-01
3.000000000000000000e+00 8.125114993420988752e-01
3.000000000000000000e+00 8.512075994755925468e-01
3.000000000000000000e+00 9.375764058566954384e-01
3.000000000000000000e+00 7.484613037641234534e-01
3.000000000000000000e+00 8.357540673700617484e-01
3.000000000000000000e+00 9.385684767934685535e-01
3.000000000000000000e+00 8.838821151127328468e-01
3.000000000000000000e+00 8.465274230575725589e-01
3.000000000000000000e+00 8.369094275223420976e-01
3.000000000000000000e+00 7.898160332769160741e-01
3.000000000000000000e+00 8.228009535776850125e-01
3.000000000000000000e+00 8.082898982989951131e-01
3.000000000000000000e+00 9.090841291694157222e-01
3.000000000000000000e+00 7.902651246442130573e-01
3.000000000000000000e+00 8.641777718784685591e-01
3.000000000000000000e+00 8.701631183529100477e-01
3.000000000000000000e+00 8.763420296399604403e-01
3.000000000000000000e+00 8.409321589338508707e-01
3.000000000000000000e+00 8.410222987335542744e-01
3.000000000000000000e+00 8.839948511464464920e-01
3.000000000000000000e+00 7.770093618769756683e-01
3.000000000000000000e+00 8.427233120106957243e-01
3.000000000000000000e+00 7.442439198126380440e-01
3.000000000000000000e+00 8.856811639347655918e-01
3.000000000000000000e+00 8.249702940801602047e-01
3.000000000000000000e+00 8.483267817958448642e-01
3.000000000000000000e+00 9.218279823519029970e-01
3.000000000000000000e+00 9.552691770851120534e-01
3.000000000000000000e+00 8.911195552947908105e-01
3.000000000000000000e+00 8.747458781046109078e-01
3.000000000000000000e+00 8.983027703644868023e-01
3.000000000000000000e+00 7.478144278722393956e-01
3.000000000000000000e+00 8.673385070349955983e-01
3.000000000000000000e+00 8.747112305046979008e-01
3.000000000000000000e+00 7.439447301620982778e-01
3.000000000000000000e+00 7.573318312714332201e-01
3.000000000000000000e+00 8.440646143138752500e-01
3.000000000000000000e+00 8.528966070015944201e-01
3.000000000000000000e+00 1.122695441013898288e+00
3.000000000000000000e+00 8.611178799227016123e-01
3.000000000000000000e+00 8.201510284068611600e-01
3.000000000000000000e+00 7.997163190961186219e-01
3.000000000000000000e+00 9.040100708274173558e-01
3.000000000000000000e+00 8.084531902810342396e-01
3.000000000000000000e+00 1.013376034531649816e+00
3.000000000000000000e+00 9.141638482129937904e-01
3.000000000000000000e+00 8.651396643196019864e-01
3.000000000000000000e+00 8.848303640607445564e-01
3.000000000000000000e+00 8.683383259064988424e-01
3.000000000000000000e+00 9.541728183205104852e-01
3.000000000000000000e+00 7.907211750841941500e-01
3.000000000000000000e+00 8.948386850396231607e-01
3.000000000000000000e+00 7.741403832287409026e-01
3.000000000000000000e+00 7.785937813280990882e-01
3.000000000000000000e+00 8.767442141619296025e-01
3.000000000000000000e+00 8.590535779287660212e-01
3.000000000000000000e+00 7.664095398455395003e-01
3.000000000000000000e+00 9.044917969500299026e-01
3.000000000000000000e+00 8.002411461658758274e-01
3.000000000000000000e+00 8.271163466277366982e-01
3.000000000000000000e+00 7.891674284349875501e-01
3.000000000000000000e+00 8.865090389784053837e-01
3.000000000000000000e+00 9.195878015458702759e-01
3.000000000000000000e+00 8.822402528592614424e-01
3.000000000000000000e+00 9.756098286741806680e-01
3.000000000000000000e+00 8.213133053362099423e-01
3.000000000000000000e+00 9.216051425293144694e-01
3.000000000000000000e+00 8.071121380158823300e-01
3.000000000000000000e+00 8.409817066247956552e-01
3.000000000000000000e+00 9.211837959487366723e-01
3.000000000000000000e+00 8.240448123494217292e-01
3.000000000000000000e+00 7.621349748624889342e-01
3.000000000000000000e+00 7.666590831882160728e-01
3.000000000000000000e+00 8.007490030650915580e-01
3.000000000000000000e+00 8.695866646017024193e-01
3.000000000000000000e+00 7.659999047462711097e-01
3.000000000000000000e+00 9.025702824395822610e-01
3.000000000000000000e+00 8.357916746001514685e-01
3.000000000000000000e+00 8.159082712482856881e-01
3.000000000000000000e+00 8.729298942326695343e-01
3.000000000000000000e+00 8.227212790763781536e-01
3.000000000000000000e+00 8.212202877358357744e-01
3.000000000000000000e+00 8.770179012575418653e-01
3.000000000000000000e+00 8.902339890744256357e-01
3.000000000000000000e+00 9.072113369297986063e-01
3.000000000000000000e+00 7.961037369007704090e-01
3.000000000000000000e+00 7.839045553754644402e-01
3.000000000000000000e+00 7.740350435489705694e-01
3.000000000000000000e+00 8.486929690170995633e-01
3.000000000000000000e+00 8.233716669484790751e-01
3.000000000000000000e+00 8.577580073045725229e-01
3.000000000000000000e+00 7.633633823980698896e-01
3.000000000000000000e+00 8.405292399818234950e-01
3.000000000000000000e+00 9.074576962336025066e-01
3.000000000000000000e+00 9.017416085796950975e-01
3.000000000000000000e+00 9.011427985624006487e-01
3.000000000000000000e+00 7.737871951329139408e-01
3.000000000000000000e+00 7.585747589747364739e-01
3.000000000000000000e+00 8.343188713259601652e-01
3.000000000000000000e+00 7.930363572122226534e-01
3.000000000000000000e+00 8.007614698555719501e-01
3.000000000000000000e+00 9.090250076791880351e-01
3.000000000000000000e+00 8.440559836617090861e-01
3.000000000000000000e+00 8.831902628394241450e-01
3.000000000000000000e+00 9.258665131158173578e-01
3.000000000000000000e+00 7.878135262630717728e-01
3.000000000000000000e+00 8.858899367696265736e-01
3.000000000000000000e+00 7.493415251150598033e-01
3.000000000000000000e+00 7.654191447569325124e-01
3.000000000000000000e+00 8.177872292817247590e-01
3.000000000000000000e+00 8.108233136832454502e-01
3.000000000000000000e+00 7.642041779021564452e-01
3.000000000000000000e+00 8.495892474142534567e-01
3.000000000000000000e+00 8.801339852086946802e-01
3.000000000000000000e+00 9.089900013187802719e-01
3.000000000000000000e+00 9.173692882397546100e-01
3.000000000000000000e+00 8.923502869523358694e-01
3.000000000000000000e+00 7.819416254043883852e-01
3.000000000000000000e+00 1.030747231966501642e+00
3.000000000000000000e+00 8.466194220416308758e-01
3.000000000000000000e+00 8.390703850066939529e-01
3.000000000000000000e+00 8.517190150278343141e-01
3.000000000000000000e+00 8.140941689776489687e-01
3.000000000000000000e+00 9.180468905323168061e-01
3.000000000000000000e+00 9.140531288826786449e-01
3.000000000000000000e+00 7.837803583044627986e-01
3.000000000000000000e+00 9.236497543323963777e-01
3.000000000000000000e+00 9.128667182384572198e-01
3.000000000000000000e+00 7.326630682625984159e-01
3.000000000000000000e+00 8.308654874132052059e-01
3.000000000000000000e+00 8.220038184394961034e-01
3.000000000000000000e+00 8.940001123198680899e-01
4.000000000000000000e+00 8.615866675612807724e-01
4.000000000000000000e+00 7.411649802969656475e-01
4.000000000000000000e+00 8.197565609458717928e-01
4.000000000000000000e+00 9.156246123694863348e-01
4.000000000000000000e+00 8.931876305068418009e-01
4.000000000000000000e+00 7.910549288891238762e-01
4.000000000000000000e+00 9.132357266887979330e-01
4.000000000000000000e+00 8.645834452992775532e-01
4.000000000000000000e+00 8.786157977836775990e-01
4.000000000000000000e+00 9.277644297677311025e-01
4.000000000000000000e+00 8.707621765406030612e-01
4.000000000000000000e+00 7.667532237927866534e-01
4.000000000000000000e+00 8.624783629910454108e-01
4.000000000000000000e+00 8.669364192570321315e-01
4.000000000000000000e+00 9.258165500550469273e-01
4.000000000000000000e+00 8.494743525343196877e-01
4.000000000000000000e+00 8.421240512954865087e-01
4.000000000000000000e+00 8.074905941659298314e-01
4.000000000000000000e+00 8.119519715111368496e-01
4.000000000000000000e+00 8.900725540549007109e-01
4.000000000000000000e+00 9.152895543315026083e-01
4.000000000000000000e+00 8.697687859916208852e-01
4.000000000000000000e+00 7.254173058033990262e-01
4.000000000000000000e+00 9.007422329047244380e-01
4.000000000000000000e+00 7.734986462781442418e-01
4.000000000000000000e+00 8.951394400863593726e-01
4.000000000000000000e+00 8.587576839393338268e-01
4.000000000000000000e+00 8.572700188501565233e-01
4.000000000000000000e+00 7.585966513534131428e-01
4.000000000000000000e+00 8.072887521031820723e-01
4.000000000000000000e+00 8.891369679325379360e-01
4.000000000000000000e+00 8.293993000152142248e-01
4.000000000000000000e+00 8.547134460687672020e-01
4.000000000000000000e+00 9.084609026483096983e-01
4.000000000000000000e+00 8.033830909666686004e-01
4.000000000000000000e+00 8.156015589517658926e-01
4.000000000000000000e+00 8.770773332301318170e-01
4.000000000000000000e+00 8.030345680888894000e-01
4.000000000000000000e+00 8.469883782384673987e-01
4.000000000000000000e+00 8.000548324876463058e-01
4.000000000000000000e+00 8.556501818786217406e-01
4.000000000000000000e+00 8.335746654225055785e-01
4.000000000000000000e+00 8.638951561221698272e-01
4.000000000000000000e+00 8.377227769011356129e-01
4.000000000000000000e+00 8.881399034131981507e-01
4.000000000000000000e+00 8.857045667042098280e-01
4.000000000000000000e+00 8.030622490976908612e-01
4.000000000000000000e+00 8.907849257034788915e-01
4.000000000000000000e+00 8.885690578348013346e-01
4.000000000000000000e+00 7.879568470804995117e-01
4.000000000000000000e+00 9.198063410121661843e-01
4.000000000000000000e+00 7.968364481046529280e-01
4.000000000000000000e+00 8.900090049212964205e-01
4.000000000000000000e+00 8.211564168195145674e-01
4.000000000000000000e+00 8.681996125255028174e-01
4.000000000000000000e+00 8.556627988585130407e-01
4.000000000000000000e+00 8.229981736023913585e-01
4.000000000000000000e+00 8.591292420221546822e-01
4.000000000000000000e+00 9.018053106058149249e-01
4.000000000000000000e+00 9.520322388651137890e-01
4.000000000000000000e+00 8.209520894965062210e-01
4.000000000000000000e+00 8.001236140305409972e-01
4.000000000000000000e+00 8.864257668340351781e-01
4.000000000000000000e+00 7.667530660140452481e-01
4.000000000000000000e+00 8.255227833231894019e-01
4.000000000000000000e+00 8.366617488015409831e-01
4.000000000000000000e+00 8.430895967069772512e-01
4.000000000000000000e+00 8.261710831033892699e-01
4.000000000000000000e+00 8.802344255619813929e-01
4.000000000000000000e+00 8.712526038740328049e-01
4.000000000000000000e+00 7.508419463933779792e-01
4.000000000000000000e+00 7.362211907840173764e-01
4.000000000000000000e+00 8.911644302266690243e-01
4.000000000000000000e+00 8.377636908206290700e-01
4.000000000000000000e+00 8.496754683042047063e-01
4.000000000000000000e+00 8.854113854667499117e-01
4.000000000000000000e+00 8.724115665056415558e-01
4.000000000000000000e+00 8.087505202890173939e-01
4.000000000000000000e+00 8.706764573410651353e-01
4.000000000000000000e+00 8.753642658951146238e-01
4.000000000000000000e+00 7.994176263343644173e-01
4.000000000000000000e+00 7.263654197374141974e-01
4.000000000000000000e+00 9.387420051593369230e-01
4.000000000000000000e+00 9.003907557609889256e-01
4.000000000000000000e+00 8.868491114686229970e-01
4.000000000000000000e+00 7.365239506036949102e-01
4.000000000000000000e+00 8.467698562064814860e-01
4.000000000000000000e+00 7.691469474805426865e-01
4.000000000000000000e+00 8.396603767409605013e-01
4.000000000000000000e+00 7.872226322987987412e-01
4.000000000000000000e+00 7.464030023457434160e-01
4.000000000000000000e+00 8.724488019892587820e-01
4.000000000000000000e+00 8.257317913300333823e-01
4.000000000000000000e+00 9.059222792991914464e-01
4.000000000000000000e+00 7.432293125334742401e-01
4.000000000000000000e+00 8.580385436423088041e-01
4.000000000000000000e+00 8.299290675361375991e-01
4.000000000000000000e+00 8.658826088242680408e-01
4.000000000000000000e+00 8.480892867481517605e-01
4.000000000000000000e+00 8.631665686513703140e-01
4.000000000000000000e+00 8.829304331164040676e-01
4.000000000000000000e+00 8.701435936934504012e-01
4.000000000000000000e+00 7.533609694736683737e-01
4.000000000000000000e+00 8.703781300536972410e-01
4.000000000000000000e+00 7.785515876577288052e-01
4.000000000000000000e+00 8.948766562721712781e-01
4.000000000000000000e+00 8.313844836206565336e-01
4.000000000000000000e+00 8.681421182184685392e-01
4.000000000000000000e+00 8.196696488815508053e-01
4.000000000000000000e+00 7.653241632093121805e-01
4.000000000000000000e+00 8.137143619090776436e-01
4.000000000000000000e+00 8.458741991470380972e-01
4.000000000000000000e+00 9.191307277435027956e-01
4.000000000000000000e+00 9.533513082029750896e-01
4.000000000000000000e+00 7.564085460151680484e-01
4.000000000000000000e+00 9.963332881903163019e-01
4.000000000000000000e+00 8.653215270804971437e-01
4.000000000000000000e+00 8.195876410919316069e-01
4.000000000000000000e+00 7.805172697204214582e-01
4.000000000000000000e+00 8.814871055959422330e-01
4.000000000000000000e+00 8.600305925773843452e-01
4.000000000000000000e+00 8.016328131188809047e-01
4.000000000000000000e+00 8.751468159168027672e-01
4.000000000000000000e+00 8.641109948816296793e-01
4.000000000000000000e+00 8.247377407084940382e-01
4.000000000000000000e+00 9.000381853896032291e-01
4.000000000000000000e+00 8.117172823562375239e-01
4.000000000000000000e+00 8.379949346597019844e-01
4.000000000000000000e+00 8.894731285371905161e-01
4.000000000000000000e+00 8.499873117041144566e-01
4.000000000000000000e+00 8.513384262738658004e-01
4.000000000000000000e+00 7.924724939093860110e-01
4.000000000000000000e+00 8.469232491777898275e-01
4.000000000000000000e+00 8.222955776686324825e-01
4.000000000000000000e+00 9.022445553871681900e-01
4.000000000000000000e+00 8.410459446012482632e-01
4.000000000000000000e+00 8.474400307799482279e-01
4.000000000000000000e+00 9.949407783530500593e-01
4.000000000000000000e+00 8.285038886824399595e-01
4.000000000000000000e+00 8.823140636222116528e-01
4.000000000000000000e+00 9.387216481445541660e-01
4.000000000000000000e+00 9.767722826320033302e-01
4.000000000000000000e+00 9.245473667322779976e-01
4.000000000000000000e+00 8.202371785820207206e-01
4.000000000000000000e+00 8.489329489073931256e-01
4.000000000000000000e+00 7.286136598376712348e-01
4.000000000000000000e+00 8.323379387223739378e-01
4.000000000000000000e+00 8.474621411178033803e-01
4.000000000000000000e+00 8.461592562030563203e-01
4.000000000000000000e+00 7.840612546687900641e-01
4.000000000000000000e+00 8.640114986703686384e-01
4.000000000000000000e+00 8.854887119119275729e-01
4.000000000000000000e+00 8.763328326560834158e-01
4.000000000000000000e+00 8.173628553016855092e-01
4.000000000000000000e+00 8.541494011611733272e-01
4.000000000000000000e+00 7.457602951350438270e-01
4.000000000000000000e+00 8.516923278843532286e-01
4.000000000000000000e+00 8.233736819946023688e-01
4.000000000000000000e+00 7.162049408209891777e-01
4.000000000000000000e+00 8.792954991326630276e-01
4.000000000000000000e+00 9.235867801685557765e-01
4.000000000000000000e+00 8.555104610315195091e-01
4.000000000000000000e+00 8.113185994791681788e-01
4.000000000000000000e+00 8.668642731792735034e-01
4.000000000000000000e+00 7.548740087682739297e-01
4.000000000000000000e+00 7.987738468516508705e-01
4.000000000000000000e+00 7.796430424269578108e-01
4.000000000000000000e+00 7.634366845788543854e-01
4.000000000000000000e+00 8.358119386495949099e-01
4.000000000000000000e+00 8.589146960624469695e-01
4.000000000000000000e+00 7.917379319256743209e-01
4.000000000000000000e+00 7.663983101661081543e-01
4.000000000000000000e+00 8.485790045013835714e-01
4.000000000000000000e+00 8.690559199456482364e-01
4.000000000000000000e+00 8.734846200539375660e-01
4.000000000000000000e+00 8.839035291768720937e-01
4.000000000000000000e+00 8.506029333638384093e-01
4.000000000000000000e+00 7.578641390504515796e-01
4.000000000000000000e+00 8.358627353442870112e-01
4.000000000000000000e+00 8.736067952485947474e-01
4.000000000000000000e+00 7.844595765274106069e-01
4.000000000000000000e+00 8.034708226341401582e-01
4.000000000000000000e+00 7.622415446922939930e-01
4.000000000000000000e+00 8.630756463291873182e-01
4.000000000000000000e+00 8.795290589697892791e-01
4.000000000000000000e+00 7.460291590744710932e-01
4.000000000000000000e+00 8.914705162072706912e-01
4.000000000000000000e+00 9.974873250832724247e-01
4.000000000000000000e+00 8.567566756126189231e-01
4.000000000000000000e+00 8.596750098143202123e-01
4.000000000000000000e+00 8.649601255673886602e-01
4.000000000000000000e+00 7.952546679703330623e-01
4.000000000000000000e+00 8.819954282750260832e-01
4.000000000000000000e+00 7.510504522096306257e-01
4.000000000000000000e+00 8.632521417109220163e-01
4.000000000000000000e+00 8.310450256886307008e-01
4.000000000000000000e+00 8.260609640944639454e-01
4.000000000000000000e+00 8.894727817410785775e-01
4.000000000000000000e+00 8.491992367812108977e-01
4.000000000000000000e+00 8.306671611053798587e-01
5.000000000000000000e+00 9.008353859846499612e-01
5.000000000000000000e+00 8.466670750535165713e-01
5.000000000000000000e+00 8.736613253881310159e-01
5.000000000000000000e+00 8.907823266374779170e-01
5.000000000000000000e+00 8.462023479920233182e-01
5.000000000000000000e+00 8.052517224376894989e-01
5.000000000000000000e+00 8.313329423743022195e-01
5.000000000000000000e+00 8.771505158331740493e-01
5.000000000000000000e+00 7.988478963397402932e-01
5.000000000000000000e+00 8.108419325518466669e-01
5.000000000000000000e+00 8.508345396878045364e-01
5.000000000000000000e+00 8.162219293676237220e-01
5.000000000000000000e+00 8.290686431956288960e-01
5.000000000000000000e+00 8.618788795356395749e-01
5.000000000000000000e+00 9.064499098719858150e-01
5.000000000000000000e+00 8.500930997231683772e-01
5.000000000000000000e+00 8.952299953797435705e-01
5.000000000000000000e+00 9.461914799669662868e-01
5.000000000000000000e+00 8.645221006547092468e-01
5.000000000000000000e+00 8.067173302148508141e-01
5.000000000000000000e+00 7.977807039564158709e-01
5.000000000000000000e+00 8.972060084198101304e-01
5.000000000000000000e+00 8.648393242529502922e-01
5.000000000000000000e+00 8.073929731474982496e-01
5.000000000000000000e+00 8.148950822320920606e-01
5.000000000000000000e+00 8.517209740247458916e-01
5.000000000000000000e+00 8.423566246344821318e-01
5.000000000000000000e+00 9.184406000050309160e-01
5.000000000000000000e+00 9.263146981111857192e-01
5.000000000000000000e+00 8.209055358453586360e-01
5.000000000000000000e+00 8.601588107356213930e-01
5.000000000000000000e+00 9.192010881193509730e-01
5.000000000000000000e+00 8.568129738189889100e-01
5.000000000000000000e+00 8.710439072969936580e-01
5.000000000000000000e+00 9.223802766773259165e-01
5.000000000000000000e+00 7.756793995883758397e-01
5.000000000000000000e+00 7.763209498133520903e-01
5.000000000000000000e+00 8.119629347683415821e-01
5.000000000000000000e+00 8.140293895831000048e-01
5.000000000000000000e+00 8.060514168208503527e-01
5.000000000000000000e+00 9.426315531193725228e-01
5.000000000000000000e+00 8.686388594316112322e-01
5.000000000000000000e+00 7.962928965984765739e-01
5.000000000000000000e+00 8.244760024387519648e-01
5.000000000000000000e+00 8.343289646464685516e-01
5.000000000000000000e+00 8.731930397971916502e-01
5.000000000000000000e+00 8.637800954347645277e-01
5.000000000000000000e+00 8.201248668219596194e-01
5.000000000000000000e+00 8.793598078285561614e-01
5.000000000000000000e+00 8.389775754702394339e-01
5.000000000000000000e+00 8.831346451499637595e-01
5.000000000000000000e+00 8.060176703980561630e-01
5.000000000000000000e+00 7.755665767507942121e-01
5.000000000000000000e+00 8.218195409133800533e-01
5.000000000000000000e+00 8.782481319549880761e-01
5.000000000000000000e+00 8.957562771899194587e-01
5.000000000000000000e+00 8.656010480237653626e-01
5.000000000000000000e+00 8.120563226868676709e-01
5.000000000000000000e+00 8.635412191630085221e-01
5.000000000000000000e+00 8.162748053895380052e-01
5.000000000000000000e+00 8.463699473916099780e-01
5.000000000000000000e+00 7.725328693224462473e-01
5.000000000000000000e+00 8.805953225189159239e-01
5.000000000000000000e+00 9.111150646635346462e-01
5.000000000000000000e+00 8.558642694697208286e-01
5.000000000000000000e+00 7.813723785679632661e-01
5.000000000000000000e+00 8.476803074356765721e-01
5.000000000000000000e+00 7.896419829589187422e-01
5.000000000000000000e+00 8.793359170285375281e-01
5.000000000000000000e+00 8.213896636820608999e-01
5.000000000000000000e+00 8.329974410367845250e-01
5.000000000000000000e+00 8.644899389561647718e-01
5.000000000000000000e+00 7.899986313245814795e-01
5.000000000000000000e+00 9.155217928999609400e-01
5.000000000000000000e+00 7.853350722456486910e-01
5.000000000000000000e+00 7.786916184810156460e-01
5.000000000000000000e+00 8.434414522987836449e-01
5.000000000000000000e+00 8.472430344761068266e-01
5.000000000000000000e+00 8.363253636248996203e-01
5.000000000000000000e+00 8.384393676908060700e-01
5.000000000000000000e+00 8.331234169998925632e-01
5.000000000000000000e+00 8.867966038214722957e-01
5.000000000000000000e+00 8.144365721558416427e-01
5.000000000000000000e+00 7.902442401101338332e-01
5.000000000000000000e+00 8.348050575525168826e-01
5.000000000000000000e+00 8.938718149831231807e-01
5.000000000000000000e+00 8.677865886126973072e-01
5.000000000000000000e+00 7.713939919199753747e-01
5.000000000000000000e+00 9.704731190924092976e-01
5.000000000000000000e+00 7.695465697375994951e-01
5.000000000000000000e+00 8.713803776618959107e-01
5.000000000000000000e+00 8.691435518025250051e-01
5.000000000000000000e+00 7.947666367043306757e-01
5.000000000000000000e+00 9.203766011820317949e-01
5.000000000000000000e+00 8.813138734845893385e-01
5.000000000000000000e+00 8.979898448256374843e-01
5.000000000000000000e+00 8.468452136844812905e-01
5.000000000000000000e+00 9.268284780451645499e-01
5.000000000000000000e+00 8.059708083620324981e-01
5.000000000000000000e+00 7.820458459380982275e-01
5.000000000000000000e+00 8.667018635676037031e-01
5.000000000000000000e+00 8.376049614963143597e-01
5.000000000000000000e+00 7.839134038445143560e-01
5.000000000000000000e+00 9.323398851143859245e-01
5.000000000000000000e+00 9.075942182336373953e-01
5.000000000000000000e+00 7.978216378576153955e-01
5.000000000000000000e+00 8.343874438971995433e-01
5.000000000000000000e+00 7.859900147007247151e-01
5.000000000000000000e+00 9.507362703681956351e-01
5.000000000000000000e+00 8.912907725462387853e-01
5.000000000000000000e+00 9.255613993988057731e-01
5.000000000000000000e+00 8.163346258942998368e-01
5.000000000000000000e+00 9.038086804803135976e-01
5.000000000000000000e+00 9.056463411811166431e-01
5.000000000000000000e+00 8.831642778420883966e-01
5.000000000000000000e+00 9.001303191178519070e-01
5.000000000000000000e+00 9.145233992156498459e-01
5.000000000000000000e+00 8.346672462258890590e-01
5.000000000000000000e+00 8.812561926062670858e-01
5.000000000000000000e+00 8.507674534026292701e-01
5.000000000000000000e+00 8.193187087725700701e-01
5.000000000000000000e+00 9.246407168860407699e-01
5.000000000000000000e+00 8.374475918674811892e-01
5.000000000000000000e+00 7.893153382147100050e-01
5.000000000000000000e+00 8.257469377731667670e-01
5.000000000000000000e+00 8.651215319385993086e-01
5.000000000000000000e+00 8.295577145192190027e-01
5.000000000000000000e+00 9.005472965919260053e-01
5.000000000000000000e+00 8.857186438808052342e-01
5.000000000000000000e+00 8.239483846432839043e-01
5.000000000000000000e+00 9.027268525941658517e-01
5.000000000000000000e+00 8.962643511417642816e-01
5.000000000000000000e+00 8.860505579158387546e-01
5.000000000000000000e+00 8.294457131465019506e-01
5.000000000000000000e+00 8.876958580524657583e-01
5.000000000000000000e+00 8.879916561926128882e-01
5.000000000000000000e+00 8.573129463140313211e-01
5.000000000000000000e+00 8.113552512010505646e-01
5.000000000000000000e+00 8.697990063023531837e-01
5.000000000000000000e+00 7.696598407288043342e-01
5.000000000000000000e+00 8.150000219263756618e-01
5.000000000000000000e+00 8.401135376736821314e-01
5.000000000000000000e+00 8.382367812368829441e-01
5.000000000000000000e+00 7.718896239155529360e-01
5.000000000000000000e+00 8.829590410182280857e-01
5.000000000000000000e+00 8.828424468154032478e-01
5.000000000000000000e+00 8.858511557492299016e-01
5.000000000000000000e+00 8.507386632932489867e-01
5.000000000000000000e+00 8.823355186428688546e-01
5.000000000000000000e+00 8.044779854392204443e-01
5.000000000000000000e+00 7.715380029624850922e-01
5.000000000000000000e+00 9.412258237769181024e-01
5.000000000000000000e+00 8.140097399699225411e-01
5.000000000000000000e+00 7.913538221429059494e-01
5.000000000000000000e+00 7.954869473383507916e-01
5.000000000000000000e+00 9.610619244308111764e-01
5.000000000000000000e+00 8.673779766381275458e-01
5.000000000000000000e+00 8.705263737159327775e-01
5.000000000000000000e+00 8.202173131446315324e-01
5.000000000000000000e+00 8.667984784974446244e-01
5.000000000000000000e+00 8.245746952054167078e-01
5.000000000000000000e+00 9.001003333640757997e-01
5.000000000000000000e+00 8.208524765175881921e-01
5.000000000000000000e+00 8.981536073470290926e-01
5.000000000000000000e+00 8.449369654051964718e-01
5.000000000000000000e+00 8.814844234669870771e-01
5.000000000000000000e+00 8.384584270440132991e-01
5.000000000000000000e+00 8.476844513375624279e-01
5.000000000000000000e+00 8.873700569965262686e-01
5.000000000000000000e+00 8.463436236389358935e-01
5.000000000000000000e+00 9.377808759801119498e-01
5.000000000000000000e+00 8.085838535649866321e-01
5.000000000000000000e+00 8.198395480973804661e-01
5.000000000000000000e+00 8.834446648912921418e-01
5.000000000000000000e+00 8.912073553050708918e-01
5.000000000000000000e+00 8.914588018640393630e-01
5.000000000000000000e+00 9.019889271627332672e-01
5.000000000000000000e+00 8.592466816802176721e-01
5.000000000000000000e+00 8.499097343745983801e-01
5.000000000000000000e+00 7.957026651907529446e-01
5.000000000000000000e+00 8.541082318613121283e-01
5.000000000000000000e+00 8.311015766933954607e-01
5.000000000000000000e+00 8.356784334654504542e-01
5.000000000000000000e+00 7.843507836734020522e-01
5.000000000000000000e+00 8.799744385091875509e-01
5.000000000000000000e+00 7.754068371454730935e-01
5.000000000000000000e+00 8.288614508687899285e-01
5.000000000000000000e+00 8.556808233652879458e-01
5.000000000000000000e+00 8.649242558741682130e-01
5.000000000000000000e+00 8.689826757367440369e-01
5.000000000000000000e+00 7.548950814572389367e-01
5.000000000000000000e+00 8.385084219620498880e-01
5.000000000000000000e+00 8.747687867410506302e-01
5.000000000000000000e+00 8.524802964953274165e-01
5.000000000000000000e+00 8.747592275603376377e-01
5.000000000000000000e+00 8.658259231656386667e-01
5.000000000000000000e+00 8.803064173036773132e-01
5.000000000000000000e+00 7.692179290649094892e-01
5.000000000000000000e+00 8.168692970337394499e-01
5.000000000000000000e+00 7.951780559903200984e-01
6.000000000000000000e+00 8.949112014378864943e-01
6.000000000000000000e+00 8.019530975547334295e-01
6.000000000000000000e+00 8.624085031823460756e-01
6.000000000000000000e+00 8.803029458739249913e-01
6.000000000000000000e+00 8.412414690336380563e-01
6.000000000000000000e+00 8.428403500317437347e-01
6.000000000000000000e+00 8.833740915128436288e-01
6.000000000000000000e+00 7.630038545672523931e-01
6.000000000000000000e+00 8.039630131970357807e-01
6.000000000000000000e+00 8.239297199660197135e-01
6.000000000000000000e+00 8.703772311529747174e-01
6.000000000000000000e+00 8.617746382842824682e-01
6.000000000000000000e+00 8.326979591833976180e-01
6.000000000000000000e+00 8.746084487098250149e-01
6.000000000000000000e+00 7.989536804484662635e-01
6.000000000000000000e+00 8.686436704793183416e-01
6.000000000000000000e+00 7.834380106924309084e-01
6.000000000000000000e+00 8.640605078724036270e-01
6.000000000000000000e+00 9.022708952274192118e-01
6.000000000000000000e+00 8.490071387425026650e-01
6.000000000000000000e+00 8.068196413135941825e-01
6.000000000000000000e+00 8.084664549946150025e-01
6.000000000000000000e+00 8.391335073589195614e-01
6.000000000000000000e+00 8.123732531921084021e-01
6.000000000000000000e+00 8.138694349174661058e-01
6.000000000000000000e+00 8.149324192103153397e-01
6.000000000000000000e+00 7.889520199789721300e-01
6.000000000000000000e+00 8.628948861142534676e-01
6.000000000000000000e+00 8.771680011881032302e-01
6.000000000000000000e+00 8.302409084560072872e-01
6.000000000000000000e+00 8.887999095493545054e-01
6.000000000000000000e+00 8.160591192152387707e-01
6.000000000000000000e+00 9.218874806029189184e-01
6.000000000000000000e+00 7.806199743809101310e-01
6.000000000000000000e+00 8.826309427520673268e-01
6.000000000000000000e+00 8.339449687694826530e-01
6.000000000000000000e+00 8.334949080462382698e-01
6.000000000000000000e+00 8.705687535995563220e-01
6.000000000000000000e+00 8.801723807780256204e-01
6.000000000000000000e+00 8.214655471185330349e-01
6.000000000000000000e+00 7.639346954532866274e-01
6.000000000000000000e+00 8.183630126967191831e-01
6.000000000000000000e+00 8.697776927050855367e-01
6.000000000000000000e+00 8.538828121453959641e-01
6.000000000000000000e+00 9.051174502087541152e-01
6.000000000000000000e+00 8.805536766083437161e-01
6.000000000000000000e+00 8.584875657742244703e-01
6.000000000000000000e+00 8.460997501349462047e-01
6.000000000000000000e+00 8.511155398330549904e-01
6.000000000000000000e+00 8.619138091223447207e-01
6.000000000000000000e+00 8.876838961108393100e-01
6.000000000000000000e+00 8.859007885705815211e-01
6.000000000000000000e+00 7.612904365748829338e-01
6.000000000000000000e+00 8.583427911328213034e-01
6.000000000000000000e+00 8.135543555856937781e-01
6.000000000000000000e+00 7.902545323894464291e-01
6.000000000000000000e+00 8.318667435309478053e-01
6.000000000000000000e+00 8.181710562420398958e-01
6.000000000000000000e+00 8.842506778404396472e-01
6.000000000000000000e+00 8.000729727795026225e-01
6.000000000000000000e+00 8.720965038403616365e-01
6.000000000000000000e+00 8.618959261400270799e-01
6.000000000000000000e+00 8.423379634482462963e-01
6.000000000000000000e+00 8.729041164261034380e-01
6.000000000000000000e+00 9.090865105202312613e-01
6.000000000000000000e+00 8.415957933506335031e-01
6.000000000000000000e+00 8.650867752278706968e-01
6.000000000000000000e+00 8.576463276335303254e-01
6.000000000000000000e+00 7.662464491477216644e-01
6.000000000000000000e+00 8.346909116809757556e-01
6.000000000000000000e+00 8.372882440700806228e-01
6.000000000000000000e+00 8.783069552167200866e-01
6.000000000000000000e+00 8.232348786512440064e-01
6.000000000000000000e+00 8.770778972502698556e-01
6.000000000000000000e+00 8.491166645718110084e-01
6.000000000000000000e+00 8.662507053584348471e-01
6.000000000000000000e+00 8.385079053173841723e-01
6.000000000000000000e+00 8.660689629414618507e-01
6.000000000000000000e+00 8.396410115118205786e-01
6.000000000000000000e+00 8.430850673214838054e-01
6.000000000000000000e+00 8.183086428186830963e-01
6.000000000000000000e+00 8.448749162251396605e-01
6.000000000000000000e+00 8.054228211653849945e-01
6.000000000000000000e+00 8.492377972664690855e-01
6.000000000000000000e+00 8.469355619807618085e-01
6.000000000000000000e+00 8.503677427006242073e-01
6.000000000000000000e+00 9.069379132109504082e-01
6.000000000000000000e+00 7.792465725773340957e-01
6.000000000000000000e+00 8.665917421035534973e-01
6.000000000000000000e+00 8.507699645649520193e-01
6.000000000000000000e+00 9.439017367986805018e-01
6.000000000000000000e+00 8.287638466629686507e-01
6.000000000000000000e+00 8.519927331127606918e-01
6.000000000000000000e+00 9.059299783073659906e-01
6.000000000000000000e+00 8.552722470352623896e-01
6.000000000000000000e+00 8.455534289929883540e-01
6.000000000000000000e+00 8.732077488199422310e-01
6.000000000000000000e+00 8.024198706264694669e-01
6.000000000000000000e+00 8.425524537465828301e-01
6.000000000000000000e+00 8.522069955127575813e-01
6.000000000000000000e+00 8.376589532340653621e-01
6.000000000000000000e+00 8.069652061670092857e-01
6.000000000000000000e+00 8.469530535859697284e-01
6.000000000000000000e+00 8.518835765338405031e-01
6.000000000000000000e+00 8.058679346031916158e-01
6.000000000000000000e+00 9.609640014994541568e-01
6.000000000000000000e+00 8.864171715542613628e-01
6.000000000000000000e+00 8.313851621106700396e-01
6.000000000000000000e+00 8.455029427913267615e-01
6.000000000000000000e+00 8.194287379942968297e-01
6.000000000000000000e+00 8.295992127441035313e-01
6.000000000000000000e+00 8.739366007389246516e-01
6.000000000000000000e+00 7.594557847527179106e-01
6.000000000000000000e+00 8.768795219812232089e-01
6.000000000000000000e+00 9.213446983489257391e-01
6.000000000000000000e+00 8.753084119552966280e-01
6.000000000000000000e+00 8.517326848051113286e-01
6.000000000000000000e+00 8.450567916345141928e-01
6.000000000000000000e+00 8.400699105153659474e-01
6.000000000000000000e+00 7.789844665405240010e-01
6.000000000000000000e+00 8.921383199928974994e-01
6.000000000000000000e+00 8.774994958846309423e-01
6.000000000000000000e+00 8.339929577176502518e-01
6.000000000000000000e+00 8.476468006631866503e-01
6.000000000000000000e+00 8.592760445025608984e-01
6.000000000000000000e+00 8.206224194016796814e-01
6.000000000000000000e+00 8.368710047091393323e-01
6.000000000000000000e+00 8.946087493876306862e-01
6.000000000000000000e+00 8.649857237556233258e-01
6.000000000000000000e+00 8.628256949830532818e-01
6.000000000000000000e+00 8.914888571669555839e-01
6.000000000000000000e+00 8.181637771998703235e-01
6.000000000000000000e+00 8.700741468399733058e-01
6.000000000000000000e+00 8.845465991921234172e-01
6.000000000000000000e+00 7.735817293741610312e-01
6.000000000000000000e+00 8.411594324022184654e-01
6.000000000000000000e+00 8.884574046724824647e-01
6.000000000000000000e+00 8.753294490251417592e-01
6.000000000000000000e+00 7.320945007822025064e-01
6.000000000000000000e+00 8.827338740933754480e-01
6.000000000000000000e+00 8.134814381726170884e-01
6.000000000000000000e+00 8.654030090757556248e-01
6.000000000000000000e+00 8.079634073942114636e-01
6.000000000000000000e+00 8.594459655506745399e-01
6.000000000000000000e+00 8.716859791651229150e-01
6.000000000000000000e+00 8.028787417570512064e-01
6.000000000000000000e+00 8.548289764372052346e-01
6.000000000000000000e+00 8.090913847887732935e-01
6.000000000000000000e+00 8.243522092325673567e-01
6.000000000000000000e+00 8.482690350732713380e-01
6.000000000000000000e+00 9.047220708568094460e-01
6.000000000000000000e+00 8.309836928085593266e-01
6.000000000000000000e+00 8.990131376635726035e-01
6.000000000000000000e+00 8.556023249953622622e-01
6.000000000000000000e+00 8.216608757949107611e-01
6.000000000000000000e+00 9.425365699861047997e-01
6.000000000000000000e+00 8.145593447972039325e-01
6.000000000000000000e+00 8.806119165619676892e-01
6.000000000000000000e+00 8.555736436807657164e-01
6.000000000000000000e+00 8.679612034367057971e-01
6.000000000000000000e+00 8.596609837542468213e-01
6.000000000000000000e+00 8.519035527610225866e-01
6.000000000000000000e+00 8.865835614655228625e-01
6.000000000000000000e+00 8.244269122138307981e-01
6.000000000000000000e+00 8.590112577581692221e-01
6.000000000000000000e+00 8.511727571476525034e-01
6.000000000000000000e+00 8.723848329999839279e-01
6.000000000000000000e+00 9.023046692193115170e-01
6.000000000000000000e+00 8.755520739634325977e-01
6.000000000000000000e+00 8.379050367912533881e-01
6.000000000000000000e+00 8.023747358785976447e-01
6.000000000000000000e+00 8.328804326598439056e-01
6.000000000000000000e+00 9.009010470888534350e-01
6.000000000000000000e+00 8.605312148446949694e-01
6.000000000000000000e+00 8.276403206014534275e-01
6.000000000000000000e+00 8.500165938752626271e-01
6.000000000000000000e+00 8.095659098576800661e-01
6.000000000000000000e+00 8.468912866923331562e-01
6.000000000000000000e+00 8.938209719285095112e-01
6.000000000000000000e+00 9.029281154975155044e-01
6.000000000000000000e+00 8.443015389989932951e-01
6.000000000000000000e+00 8.344403241943558758e-01
6.000000000000000000e+00 8.424057936859606910e-01
6.000000000000000000e+00 7.985323492076775720e-01
6.000000000000000000e+00 8.602985026376889222e-01
6.000000000000000000e+00 8.473277451369509716e-01
6.000000000000000000e+00 8.215602078663621910e-01
6.000000000000000000e+00 8.032008911459234124e-01
6.000000000000000000e+00 8.482508034227554949e-01
6.000000000000000000e+00 8.772444297754318221e-01
6.000000000000000000e+00 8.379676094478748505e-01
6.000000000000000000e+00 8.539943544639679862e-01
6.000000000000000000e+00 8.109653540203849431e-01
6.000000000000000000e+00 8.203025774989106678e-01
6.000000000000000000e+00 8.659906154623359109e-01
6.000000000000000000e+00 8.602143800223464032e-01
6.000000000000000000e+00 7.700610628670976343e-01
6.000000000000000000e+00 7.793778059569049788e-01
6.000000000000000000e+00 9.088087668807538488e-01
6.000000000000000000e+00 8.575606636354088375e-01
7.000000000000000000e+00 1.227562012286445818e-10
7.000000000000000000e+00 2.281531033125821667e-10
7.000000000000000000e+00 9.479567330072816935e-11
7.000000000000000000e+00 1.625061279536408213e-10
7.000000000000000000e+00 2.579571833944301628e-11
7.000000000000000000e+00 3.529988570608854321e-10
7.000000000000000000e+00 1.590565647962113243e-11
7.000000000000000000e+00 1.565963214964656319e-10
7.000000000000000000e+00 2.677946277760105241e-10
7.000000000000000000e+00 3.674516229541440745e-10
7.000000000000000000e+00 5.859551952638948204e-10
7.000000000000000000e+00 4.840704634898765203e-09
7.000000000000000000e+00 2.020002279870222886e-10
7.000000000000000000e+00 1.338958555627891473e-10
7.000000000000000000e+00 4.070285157239299942e-11
7.000000000000000000e+00 2.089415049297999868e-10
7.000000000000000000e+00 3.213830759783291325e-10
7.000000000000000000e+00 1.081351281215004529e-11
7.000000000000000000e+00 1.143164952571588860e-09
7.000000000000000000e+00 2.633053866062130174e-10
7.000000000000000000e+00 2.389537752657578288e-10
7.000000000000000000e+00 8.615714715542453641e-12
7.000000000000000000e+00 1.885133667947570404e-10
7.000000000000000000e+00 5.539420804656128719e-11
7.000000000000000000e+00 2.093396183800759434e-10
7.000000000000000000e+00 1.837215747335585569e-10
7.000000000000000000e+00 8.417076138080224819e-11
7.000000000000000000e+00 6.560630221344854296e-09
7.000000000000000000e+00 5.142101098666885735e-11
7.000000000000000000e+00 1.110518139663302245e-11
7.000000000000000000e+00 1.732943291221276225e-10
7.000000000000000000e+00 1.771541167270330145e-09
7.000000000000000000e+00 8.178064234638719025e-11
7.000000000000000000e+00 1.067898373272045423e-10
7.000000000000000000e+00 1.586033806854873264e-10
7.000000000000000000e+00 7.989821067532905111e-10
7.000000000000000000e+00 1.099903249690890617e-10
7.000000000000000000e+00 1.157074479849372549e-10
7.000000000000000000e+00 6.677140770149104557e-11
7.000000000000000000e+00 2.514429957979692106e-10
7.000000000000000000e+00 2.699295277674643151e-11
7.000000000000000000e+00 5.731428572064409122e-11
7.000000000000000000e+00 8.321048390103529500e-11
7.000000000000000000e+00 3.280991858424712250e-10
7.000000000000000000e+00 5.858456105861950706e-11
7.000000000000000000e+00 8.633119380371767116e-11
7.000000000000000000e+00 2.212477892995816004e-10
7.000000000000000000e+00 2.216472450072290265e-10
7.000000000000000000e+00 1.040668469895936847e-09
7.000000000000000000e+00 1.854320910114354601e-10
7.000000000000000000e+00 3.758890039002059071e-11
7.000000000000000000e+00 1.727115532261608233e-10
7.000000000000000000e+00 2.301610053343311723e-09
7.000000000000000000e+00 8.586542412003172317e-10
7.000000000000000000e+00 1.411256030276389829e-09
7.000000000000000000e+00 1.591719181588563533e-10
7.000000000000000000e+00 1.992959952633709863e-11
7.000000000000000000e+00 8.567449480425488453e-11
7.000000000000000000e+00 7.707855223200018137e-12
7.000000000000000000e+00 6.733215940619445934e-10
7.000000000000000000e+00 1.958439194534998447e-10
7.000000000000000000e+00 4.039692827195243622e-11
7.000000000000000000e+00 6.171574080780358258e-10
7.000000000000000000e+00 1.255576493389612803e-10
7.000000000000000000e+00 1.400095503222879680e-09
7.000000000000000000e+00 1.402633850277678567e-10
7.000000000000000000e+00 6.369460203268894590e-11
7.000000000000000000e+00 6.574468954508918216e-11
7.000000000000000000e+00 4.981995622798562831e-10
7.000000000000000000e+00 9.011612515815580259e-12
7.000000000000000000e+00 8.273202795767488955e-11
7.000000000000000000e+00 4.385697658006046476e-10
7.000000000000000000e+00 2.107709569830407968e-11
7.000000000000000000e+00 2.934723723172704181e-10
7.000000000000000000e+00 1.924436212495344118e-10
7.000000000000000000e+00 5.609995110019695787e-10
7.000000000000000000e+00 3.834810705126520742e-10
7.000000000000000000e+00 6.241302853447773811e-10
7.000000000000000000e+00 5.761164556815791841e-09
7.000000000000000000e+00 3.722066441668121905e-10
7.000000000000000000e+00 5.332240278642621627e-10
7.000000000000000000e+00 2.680683822248221276e-11
7.000000000000000000e+00 1.632022233932055902e-10
7.000000000000000000e+00 5.516674098897842425e-10
7.000000000000000000e+00 5.051055970935222153e-09
7.000000000000000000e+00 8.856237618344613599e-11
7.000000000000000000e+00 4.064048210340695253e-10
7.000000000000000000e+00 8.340405460876819089e-11
7.000000000000000000e+00 4.351855926589907154e-09
7.000000000000000000e+00 4.247092845995820219e-09
7.000000000000000000e+00 2.781034542500874001e-10
7.000000000000000000e+00 1.665475265351071346e-10
7.000000000000000000e+00 5.016040238701775327e-11
7.000000000000000000e+00 6.417485423083146474e-11
7.000000000000000000e+00 6.833060604734624054e-11
7.000000000000000000e+00 2.886855225952592411e-11
7.000000000000000000e+00 1.213776949825666961e-10
7.000000000000000000e+00 1.743111522198423598e-10
7.000000000000000000e+00 2.463301168040129442e-10
7.000000000000000000e+00 2.350668330813771850e-11
7.000000000000000000e+00 1.631778502032787734e-09
7.000000000000000000e+00 7.342189575406649821e-11
7.000000000000000000e+00 2.007972534725914820e-11
7.000000000000000000e+00 1.765615286757816017e-10
7.000000000000000000e+00 4.282740386561637171e-09
7.000000000000000000e+00 1.676315361378033287e-10
7.000000000000000000e+00 1.824696574130569339e-09
7.000000000000000000e+00 7.116713061531671220e-11
7.000000000000000000e+00 5.407879746740410285e-10
7.000000000000000000e+00 3.397132523686772027e-11
7.000000000000000000e+00 1.557207300563833975e-10
7.000000000000000000e+00 5.973275760864280860e-11
7.000000000000000000e+00 2.995165237963207846e-10
7.000000000000000000e+00 1.084223408644467383e-09
7.000000000000000000e+00 5.956924342071890037e-11
7.000000000000000000e+00 2.969320392056131864e-10
7.000000000000000000e+00 3.307594769245794865e-11
7.000000000000000000e+00 9.455389714984827471e-10
7.000000000000000000e+00 3.339801727491681901e-11
7.000000000000000000e+00 6.320379875724222483e-10
7.000000000000000000e+00 3.543036729694511768e-09
7.000000000000000000e+00 4.388158480770474511e-10
7.000000000000000000e+00 6.882755563841218100e-11
7.000000000000000000e+00 1.853709864923702471e-11
7.000000000000000000e+00 4.476520584507824005e-09
7.000000000000000000e+00 2.597499329943795547e-10
7.000000000000000000e+00 1.566525093365191655e-10
7.000000000000000000e+00 2.282557771724530509e-10
7.000000000000000000e+00 3.835897076249251647e-10
7.000000000000000000e+00 5.441299908789432785e-09
7.000000000000000000e+00 3.552698921289457417e-10
7.000000000000000000e+00 5.096856447221753255e-10
7.000000000000000000e+00 1.278471281488516936e-10
7.000000000000000000e+00 4.740283672850927720e-10
7.000000000000000000e+00 3.270130009356004842e-10
7.000000000000000000e+00 3.486364137835060074e-11
7.000000000000000000e+00 3.922130646331705116e-10
7.000000000000000000e+00 2.224607265153763725e-10
7.000000000000000000e+00 1.253425615457652399e-10
7.000000000000000000e+00 1.234900935567061234e-10
7.000000000000000000e+00 6.527946930968003104e-10
7.000000000000000000e+00 7.870560668580287218e-11
7.000000000000000000e+00 6.275216653374939432e-09
7.000000000000000000e+00 4.225422746439882211e-11
7.000000000000000000e+00 1.205178150999367820e-10
7.000000000000000000e+00 9.383176944477132615e-11
7.000000000000000000e+00 6.709443846697746858e-09
7.000000000000000000e+00 2.103583416871559313e-09
7.000000000000000000e+00 3.170101432770901743e-11
7.000000000000000000e+00 1.742088350951926346e-10
7.000000000000000000e+00 1.047846003786830567e-10
7.000000000000000000e+00 6.446475162528676194e-11
7.000000000000000000e+00 2.195637114257763236e-10
7.000000000000000000e+00 1.429246065204655235e-10
7.000000000000000000e+00 1.039196211460546822e-10
7.000000000000000000e+00 8.320858995219042925e-10
7.000000000000000000e+00 2.753708467389429675e-10
7.000000000000000000e+00 2.559076774494746564e-11
7.000000000000000000e+00 1.077726420913057662e-10
7.000000000000000000e+00 4.549486414356794155e-11
7.000000000000000000e+00 3.423035671798926231e-11
7.000000000000000000e+00 2.108582119718930341e-09
7.000000000000000000e+00 1.967686144932334503e-10
7.000000000000000000e+00 8.633856505682639946e-10
7.000000000000000000e+00 3.301684452113766056e-11
7.000000000000000000e+00 6.852250434787110143e-11
7.000000000000000000e+00 9.038234390773890936e-11
7.000000000000000000e+00 2.343044499136926386e-11
7.000000000000000000e+00 3.047569459665001392e-10
7.000000000000000000e+00 2.174060687092179885e-11
7.000000000000000000e+00 7.217948102891270961e-10
7.000000000000000000e+00 1.783624550345618902e-09
7.000000000000000000e+00 7.623358366120722180e-11
7.000000000000000000e+00 9.554219302914683632e-12
7.000000000000000000e+00 3.506786340819405349e-11
7.000000000000000000e+00 9.074148757572758121e-11
7.000000000000000000e+00 1.908505775160042446e-09
7.000000000000000000e+00 4.375902827315162110e-11
7.000000000000000000e+00 4.975941577730914013e-10
7.000000000000000000e+00 3.596331714375701477e-10
7.000000000000000000e+00 2.516646975030107572e-10
7.000000000000000000e+00 4.151194809069302010e-11
7.000000000000000000e+00 4.352234347499047661e-09
7.000000000000000000e+00 3.467030883673928648e-10
7.000000000000000000e+00 3.193755143674407318e-10
7.000000000000000000e+00 1.775121765406302092e-11
7.000000000000000000e+00 1.319420936624461704e-10
7.000000000000000000e+00 4.166074197991693425e-10
7.000000000000000000e+00 2.340265188259652758e-11
7.000000000000000000e+00 2.147748793085952670e-10
7.000000000000000000e+00 9.259729884057650502e-11
7.000000000000000000e+00 4.812850380670344758e-11
7.000000000000000000e+00 8.050975361908770606e-10
7.000000000000000000e+00 7.821386251883319400e-11
7.000000000000000000e+00 6.768677605575971620e-11
7.000000000000000000e+00 1.378017408485234401e-09
7.000000000000000000e+00 5.838661714384732583e-11
7.000000000000000000e+00 2.439497207032460169e-11
7.000000000000000000e+00 4.613180223845684144e-11
7.000000000000000000e+00 6.466410212702415513e-10
8.000000000000000000e+00 5.665590881507135029e-12
8.000000000000000000e+00 1.582648162540720143e-11
8.000000000000000000e+00 1.642937311337894370e-11
8.000000000000000000e+00 4.795111969371892355e-11
8.000000000000000000e+00 8.815510660326294806e-12
8.000000000000000000e+00 9.179913404438692518e-11
8.000000000000000000e+00 7.498410995358672141e-12
8.000000000000000000e+00 4.402719959279967653e-12
8.000000000000000000e+00 2.856284081870107494e-11
8.000000000000000000e+00 8.193176648849145266e-11
8.000000000000000000e+00 1.670180468831820245e-11
8.000000000000000000e+00 2.475590423304624469e-12
8.000000000000000000e+00 3.252293540944534532e-11
8.000000000000000000e+00 5.717628310343357867e-10
8.000000000000000000e+00 2.164203624335206315e-10
8.000000000000000000e+00 2.055940982294232505e-12
8.000000000000000000e+00 3.467892310647766231e-09
8.000000000000000000e+00 2.030778369046726593e-11
8.000000000000000000e+00 2.885230533925110501e-11
8.000000000000000000e+00 4.762436101442248186e-12
8.000000000000000000e+00 1.725355205645794737e-12
8.000000000000000000e+00 8.308179748633353137e-12
8.000000000000000000e+00 1.250472738631825080e-11
8.000000000000000000e+00 5.408431885155734285e-12
8.000000000000000000e+00 5.244307951308620655e-12
8.000000000000000000e+00 1.597487965950615194e-11
8.000000000000000000e+00 1.137687055338506549e-11
8.000000000000000000e+00 7.636133757638117761e-12
8.000000000000000000e+00 4.193381079379703103e-11
8.000000000000000000e+00 2.084618665495084251e-11
8.000000000000000000e+00 1.378361689488322594e-11
8.000000000000000000e+00 4.733111202034474809e-11
8.000000000000000000e+00 7.374580310977772845e-12
8.000000000000000000e+00 1.810217333956626376e-11
8.000000000000000000e+00 2.749867782380714787e-11
8.000000000000000000e+00 4.895960040025128857e-12
8.000000000000000000e+00 8.188514496244696616e-11
8.000000000000000000e+00 6.001760533277429545e-12
8.000000000000000000e+00 1.320724188561630300e-11
8.000000000000000000e+00 9.945989540580133680e-12
8.000000000000000000e+00 3.629421362204037682e-11
8.000000000000000000e+00 2.919075900673507352e-12
8.000000000000000000e+00 3.229670221619618222e-12
8.000000000000000000e+00 1.995556665887609028e-11
8.000000000000000000e+00 6.609682585624338924e-11
8.000000000000000000e+00 4.433048628722033252e-12
8.000000000000000000e+00 6.140713588884397064e-12
8.000000000000000000e+00 1.581187339637297986e-09
8.000000000000000000e+00 6.718200933192687510e-12
8.000000000000000000e+00 2.024991181171421712e-11
8.000000000000000000e+00 1.319458847917477844e-10
8.000000000000000000e+00 7.233266163684274949e-11
8.000000000000000000e+00 6.264248744520735201e-12
8.000000000000000000e+00 1.956439120646790281e-11
8.000000000000000000e+00 1.038861985791797207e-11
8.000000000000000000e+00 1.096144596293752442e-11
8.000000000000000000e+00 1.929604649164824771e-11
8.000000000000000000e+00 8.539963154626527891e-12
8.000000000000000000e+00 1.101350944800155191e-11
8.000000000000000000e+00 4.571158046973457379e-12
8.000000000000000000e+00 2.848752251988476721e-11
8.000000000000000000e+00 3.811198263353925005e-12
8.000000000000000000e+00 5.323005040497479021e-11
8.000000000000000000e+00 4.939023743903969202e-11
8.000000000000000000e+00 5.599963160348043298e-12
8.000000000000000000e+00 1.032706550238650388e-11
8.000000000000000000e+00 3.987405087581571017e-11
8.000000000000000000e+00 9.133405875496265228e-11
8.000000000000000000e+00 1.155419192447909695e-10
8.000000000000000000e+00 1.651447417926974961e-10
8.000000000000000000e+00 7.454272968121912027e-12
8.000000000000000000e+00 1.470402943040736017e-10
8.000000000000000000e+00 2.176300918774794589e-11
8.000000000000000000e+00 2.994034437126740053e-12
8.000000000000000000e+00 9.097242699439075480e-12
8.000000000000000000e+00 8.143098222135475490e-11
8.000000000000000000e+00 1.282918814652654171e-11
8.000000000000000000e+00 1.216021294168101068e-11
8.000000000000000000e+00 7.992021272786549537e-12
8.000000000000000000e+00 2.446354996831904743e-08
8.000000000000000000e+00 9.919628413405080047e-11
8.000000000000000000e+00 8.119585213344164676e-12
8.000000000000000000e+00 1.813250855258787516e-11
8.000000000000000000e+00 3.213716130294025660e-11
8.000000000000000000e+00 7.174620896339567151e-12
8.000000000000000000e+00 2.764077618869427301e-11
8.000000000000000000e+00 9.073688702841346764e-11
8.000000000000000000e+00 3.141042898291261112e-12
8.000000000000000000e+00 1.134917247212644525e-11
8.000000000000000000e+00 2.459902004525781793e-10
8.000000000000000000e+00 3.400410388773116457e-12
8.000000000000000000e+00 1.689422853135399752e-11
8.000000000000000000e+00 8.321258624746217556e-12
8.000000000000000000e+00 3.758199902068949786e-12
8.000000000000000000e+00 1.299186353627842262e-11
8.000000000000000000e+00 1.144701238265327322e-09
8.000000000000000000e+00 2.402194613193819027e-11
8.000000000000000000e+00 1.980457841642691708e-11
8.000000000000000000e+00 6.275236439075520765e-12
8.000000000000000000e+00 1.606772536630204277e-11
8.000000000000000000e+00 1.538408425924280635e-10
8.000000000000000000e+00 2.566737851602399901e-12
8.000000000000000000e+00 6.824181330565786196e-11
8.000000000000000000e+00 2.675017001632447735e-12
8.000000000000000000e+00 4.234995141716287054e-12
8.000000000000000000e+00 5.089791369767170718e-11
8.000000000000000000e+00 2.243151667996162745e-12
8.000000000000000000e+00 1.701073879723364427e-11
8.000000000000000000e+00 1.573133516782599456e-11
8.000000000000000000e+00 7.254570554466102264e-10
8.000000000000000000e+00 4.953535475166332094e-12
8.000000000000000000e+00 7.138038045239697058e-11
8.000000000000000000e+00 1.301599963523855976e-11
8.000000000000000000e+00 2.224586598311716829e-11
8.000000000000000000e+00 7.387084674909872711e-11
8.000000000000000000e+00 7.765088601155260704e-12
8.000000000000000000e+00 5.620596822143973109e-11
8.000000000000000000e+00 9.745397897211990628e-12
8.000000000000000000e+00 2.627742937434661969e-11
8.000000000000000000e+00 1.829264865669579243e-11
8.000000000000000000e+00 9.916190947254842528e-11
8.000000000000000000e+00 3.166440764395259910e-11
8.000000000000000000e+00 1.446137664789435602e-11
8.000000000000000000e+00 1.369154540463054528e-12
8.000000000000000000e+00 1.041717370128625051e-10
8.000000000000000000e+00 1.542567972343912150e-11
8.000000000000000000e+00 2.341081590677182622e-12
8.000000000000000000e+00 1.251567691640274201e-12
8.000000000000000000e+00 3.856742996004985524e-12
8.000000000000000000e+00 3.748383970548294991e-12
8.000000000000000000e+00 5.171025680076882682e-11
8.000000000000000000e+00 3.073563638159456255e-11
8.000000000000000000e+00 8.949684247588919490e-11
8.000000000000000000e+00 1.988560062357995178e-11
8.000000000000000000e+00 1.905011246956975892e-11
8.000000000000000000e+00 1.739258283208855114e-09
8.000000000000000000e+00 4.779775109939954099e-11
8.000000000000000000e+00 9.657916248492038964e-11
8.000000000000000000e+00 5.851627601889288199e-12
8.000000000000000000e+00 1.356969352871830259e-11
8.000000000000000000e+00 1.005655133515649526e-10
8.000000000000000000e+00 1.236929713906155238e-11
8.000000000000000000e+00 1.283189463163879651e-11
8.000000000000000000e+00 5.952083192522431098e-12
8.000000000000000000e+00 9.268578239336253179e-12
8.000000000000000000e+00 2.098699839483347434e-11
8.000000000000000000e+00 1.620715080947516461e-11
8.000000000000000000e+00 2.224932007006343780e-11
8.000000000000000000e+00 2.367339526062682262e-11
8.000000000000000000e+00 1.032028853019580314e-11
8.000000000000000000e+00 3.764514953614410470e-11
8.000000000000000000e+00 2.554227696344805888e-10
8.000000000000000000e+00 3.871419646203192881e-11
8.000000000000000000e+00 2.202628206766973634e-09
8.000000000000000000e+00 1.391805590768645571e-11
8.000000000000000000e+00 7.410491899250851991e-12
8.000000000000000000e+00 2.493549133592210651e-11
8.000000000000000000e+00 1.090042205297006195e-10
8.000000000000000000e+00 6.593641800678159252e-12
8.000000000000000000e+00 8.443578510155370880e-10
8.000000000000000000e+00 7.705017083942271704e-12
8.000000000000000000e+00 3.918008569480059961e-12
8.000000000000000000e+00 4.105335895443752679e-12
8.000000000000000000e+00 2.696136557004730185e-11
8.000000000000000000e+00 1.458330566187130185e-11
8.000000000000000000e+00 6.115534123466490634e-10
8.000000000000000000e+00 9.886737854094711960e-12
8.000000000000000000e+00 6.844359442215422859e-12
8.000000000000000000e+00 4.563928982656641977e-12
8.000000000000000000e+00 2.726419591770907434e-11
8.000000000000000000e+00 2.892801611204288935e-11
8.000000000000000000e+00 7.685517272564463010e-12
8.000000000000000000e+00 1.543366784582494922e-11
8.000000000000000000e+00 1.202569411715327685e-11
8.000000000000000000e+00 2.379508689108949287e-11
8.000000000000000000e+00 7.076483138289832224e-12
8.000000000000000000e+00 2.438846543954839240e-11
8.000000000000000000e+00 3.739340277836927644e-12
8.000000000000000000e+00 2.823668394413018850e-11
8.000000000000000000e+00 2.494739459860796511e-11
8.000000000000000000e+00 2.564081715021258518e-11
8.000000000000000000e+00 2.179549145397795527e-11
8.000000000000000000e+00 4.409938107752673351e-12
8.000000000000000000e+00 7.101437433912372094e-12
8.000000000000000000e+00 8.366941221235646627e-12
8.000000000000000000e+00 2.219636317637420545e-11
8.000000000000000000e+00 1.229519510322527975e-11
8.000000000000000000e+00 1.413061353745166136e-11
8.000000000000000000e+00 3.728080802362994639e-11
8.000000000000000000e+00 3.406724900676066114e-12
8.000000000000000000e+00 1.558906146192868050e-10
8.000000000000000000e+00 1.794389206888064725e-11
8.000000000000000000e+00 6.429345063669304050e-12
8.000000000000000000e+00 3.424523808333305677e-12
8.000000000000000000e+00 1.089090597907618388e-11
8.000000000000000000e+00 1.869602184778991234e-11
8.000000000000000000e+00 3.106677975014940918e-11
8.000000000000000000e+00 9.914609180157917896e-11
8.000000000000000000e+00 3.998235865267665318e-12
8.000000000000000000e+00 1.711047140865839057e-11
9.000000000000000000e+00 3.923643674005936801e-11
9.000000000000000000e+00 1.329355147853138840e-11
9.000000000000000000e+00 2.121793992351460770e-11
9.000000000000000000e+00 1.329191139702061666e-11
9.000000000000000000e+00 1.687658499688239386e-12
9.000000000000000000e+00 5.316319056602152930e-12
9.000000000000000000e+00 3.800849238750055971e-12
9.000000000000000000e+00 8.143194391140313498e-12
9.000000000000000000e+00 5.418667129831163725e-11
9.000000000000000000e+00 3.475480546259382767e-11
9.000000000000000000e+00 8.781376588323032934e-12
9.000000000000000000e+00 5.130155704037500442e-12
9.000000000000000000e+00 5.985866011090671179e-12
9.000000000000000000e+00 1.041623395992427085e-11
9.000000000000000000e+00 1.466793504582192180e-11
9.000000000000000000e+00 1.787608667799086281e-09
9.000000000000000000e+00 6.116741948204401281e-12
9.000000000000000000e+00 8.273786376239053182e-11
9.000000000000000000e+00 5.071294660286562987e-12
9.000000000000000000e+00 2.915707579499070205e-11
9.000000000000000000e+00 1.043329052602456352e-11
9.000000000000000000e+00 5.375280429859732320e-11
9.000000000000000000e+00 1.182684527726394480e-11
9.000000000000000000e+00 6.566630416259047266e-12
9.000000000000000000e+00 2.371415807910735348e-10
9.000000000000000000e+00 7.318745773467210975e-13
9.000000000000000000e+00 2.387312444460156376e-11
9.000000000000000000e+00 1.740660380805513200e-11
9.000000000000000000e+00 1.105327461042671668e-11
9.000000000000000000e+00 1.545045096528290290e-10
9.000000000000000000e+00 2.284309212254003773e-12
9.000000000000000000e+00 6.925845824554903353e-11
9.000000000000000000e+00 6.035524572061564396e-12
9.000000000000000000e+00 2.556498235859212185e-12
9.000000000000000000e+00 1.593078457882918214e-11
9.000000000000000000e+00 1.569654032625319828e-11
9.000000000000000000e+00 5.955710377846659773e-12
9.000000000000000000e+00 2.948986105391509301e-11
9.000000000000000000e+00 1.209579182233776575e-09
9.000000000000000000e+00 1.181704488745300893e-11
9.000000000000000000e+00 1.160541085946644356e-11
9.000000000000000000e+00 1.463611215091538505e-09
9.000000000000000000e+00 9.479124633592804252e-12
9.000000000000000000e+00 4.924501780473191019e-11
9.000000000000000000e+00 2.829768175358238397e-12
9.000000000000000000e+00 1.988376973982770932e-12
9.000000000000000000e+00 2.919504934581331834e-12
9.000000000000000000e+00 2.395346367865565575e-11
9.000000000000000000e+00 5.394553799127179498e-12
9.000000000000000000e+00 6.283781923709057921e-11
9.000000000000000000e+00 2.045905857345401948e-12
9.000000000000000000e+00 9.702097007344672280e-12
9.000000000000000000e+00 1.517504475274942905e-10
9.000000000000000000e+00 3.497275216483561073e-11
9.000000000000000000e+00 2.532155112677468281e-11
9.000000000000000000e+00 5.853189395859689292e-12
9.000000000000000000e+00 6.212628444101432595e-11
9.000000000000000000e+00 5.058766061222780234e-12
9.000000000000000000e+00 2.744611280058285665e-11
9.000000000000000000e+00 3.215800993824027553e-11
9.000000000000000000e+00 4.716435790881464508e-10
9.000000000000000000e+00 4.507671722959430351e-12
9.000000000000000000e+00 6.759829576008760936e-12
9.000000000000000000e+00 2.779251438791825086e-11
9.000000000000000000e+00 9.841442186171872032e-12
9.000000000000000000e+00 1.354515898203257388e-11
9.000000000000000000e+00 4.557242139340068623e-12
9.000000000000000000e+00 5.860338328195014490e-12
9.000000000000000000e+00 1.860354001237203754e-11
9.000000000000000000e+00 5.087031961467312247e-11
9.000000000000000000e+00 3.034171126446233241e-12
9.000000000000000000e+00 1.390984924259560151e-11
9.000000000000000000e+00 1.103717318448573621e-11
9.000000000000000000e+00 2.762914281379132259e-11
9.000000000000000000e+00 3.278726922787179686e-11
9.000000000000000000e+00 9.859221048995688867e-11
9.000000000000000000e+00 3.620593591458452541e-11
9.000000000000000000e+00 3.107841650026244684e-11
9.000000000000000000e+00 1.542843198557688289e-11
9.000000000000000000e+00 2.093793067116635331e-11
9.000000000000000000e+00 3.130395208991354188e-11
9.000000000000000000e+00 9.467091448237746869e-12
9.000000000000000000e+00 2.513159415946642933e-12
9.000000000000000000e+00 7.838008584917104338e-12
9.000000000000000000e+00 1.093683764329821330e-11
9.000000000000000000e+00 4.076008319905203927e-12
9.000000000000000000e+00 6.709486110807261812e-12
9.000000000000000000e+00 6.897796192045885533e-12
9.000000000000000000e+00 1.524112718220741137e-11
9.000000000000000000e+00 8.150450004075908508e-12
9.000000000000000000e+00 2.611741095003033187e-12
9.000000000000000000e+00 7.132868624342939595e-12
9.000000000000000000e+00 2.988175418327004833e-11
9.000000000000000000e+00 1.598220844776118673e-11
9.000000000000000000e+00 1.011338128023753376e-11
9.000000000000000000e+00 5.061500785288900018e-12
9.000000000000000000e+00 3.870218910587422937e-12
9.000000000000000000e+00 3.776384791474293263e-11
9.000000000000000000e+00 2.034321249228488071e-10
9.000000000000000000e+00 5.524416008497416926e-12
9.000000000000000000e+00 1.416827692896891651e-12
9.000000000000000000e+00 1.011978245439039532e-11
9.000000000000000000e+00 3.044116204257579378e-12
9.000000000000000000e+00 3.226056542628901832e-11
9.000000000000000000e+00 1.149882057907124688e-08
9.000000000000000000e+00 1.422270970275928622e-11
9.000000000000000000e+00 2.274312241135015221e-12
9.000000000000000000e+00 5.360704050186109866e-12
9.000000000000000000e+00 1.065841557134515982e-11
9.000000000000000000e+00 7.699441348015254002e-11
9.000000000000000000e+00 2.531517677540849609e-11
9.000000000000000000e+00 4.339593923530086495e-11
9.000000000000000000e+00 3.430510941392040107e-12
9.000000000000000000e+00 2.198093506733497187e-10
9.000000000000000000e+00 5.024016486190008266e-12
9.000000000000000000e+00 1.560344653138914117e-11
9.000000000000000000e+00 1.018063492316727596e-11
9.000000000000000000e+00 2.823400802684964859e-11
9.000000000000000000e+00 7.448335213725891977e-12
9.000000000000000000e+00 1.385967057353137392e-11
9.000000000000000000e+00 3.077883458820850347e-11
9.000000000000000000e+00 4.086742285390179841e-11
9.000000000000000000e+00 1.923720834347019629e-11
9.000000000000000000e+00 7.862721651616425611e-11
9.000000000000000000e+00 5.335489682888190748e-12
9.000000000000000000e+00 1.682352442199790419e-11
9.000000000000000000e+00 1.516443545953431597e-10
9.000000000000000000e+00 3.290384750771268894e-11
9.000000000000000000e+00 1.309086578092345321e-11
9.000000000000000000e+00 1.687635086529446872e-11
9.000000000000000000e+00 2.324538200047157413e-11
9.000000000000000000e+00 2.980962823646416698e-11
9.000000000000000000e+00 9.538843124016264835e-11
9.000000000000000000e+00 2.749385361551813940e-12
9.000000000000000000e+00 7.372521996318134796e-12
9.000000000000000000e+00 3.787307414864956936e-11
9.000000000000000000e+00 2.752517870659732732e-11
9.000000000000000000e+00 2.771444369296542160e-10
9.000000000000000000e+00 5.926528595104597502e-12
9.000000000000000000e+00 1.941758624169176250e-11
9.000000000000000000e+00 1.057470953081453607e-11
9.000000000000000000e+00 1.189356488612221160e-11
9.000000000000000000e+00 3.337612046886174070e-11
9.000000000000000000e+00 7.516705470102653758e-11
9.000000000000000000e+00 1.713998897727746476e-10
9.000000000000000000e+00 1.448377627286639199e-10
9.000000000000000000e+00 1.447770976550573400e-11
9.000000000000000000e+00 2.906152895563214987e-11
9.000000000000000000e+00 1.439756331860017287e-10
9.000000000000000000e+00 3.911148725643405982e-12
9.000000000000000000e+00 4.826123841100636257e-11
9.000000000000000000e+00 1.800349003772569882e-11
9.000000000000000000e+00 2.485075542856465973e-11
9.000000000000000000e+00 2.761537933157416153e-11
9.000000000000000000e+00 2.107157524183518558e-11
9.000000000000000000e+00 2.856186074327096979e-12
9.000000000000000000e+00 2.356434906252060370e-12
9.000000000000000000e+00 1.072490854521532335e-11
9.000000000000000000e+00 1.345925420211271536e-10
9.000000000000000000e+00 3.056325835446390383e-11
9.000000000000000000e+00 4.934155704833764480e-11
9.000000000000000000e+00 6.385417398724414170e-12
9.000000000000000000e+00 3.218506793972892290e-11
9.000000000000000000e+00 1.579710255216113786e-11
9.000000000000000000e+00 1.796425643765667358e-11
9.000000000000000000e+00 8.459036119123700099e-12
9.000000000000000000e+00 4.002297727197443991e-11
9.000000000000000000e+00 3.885556597801186064e-11
9.000000000000000000e+00 4.256429702684390937e-11
9.000000000000000000e+00 1.911712349024543574e-10
9.000000000000000000e+00 2.090249667365722529e-11
9.000000000000000000e+00 1.002026738863584437e-11
9.000000000000000000e+00 1.283887984584925647e-10
9.000000000000000000e+00 2.051589266064568812e-11
9.000000000000000000e+00 1.409440805738077105e-11
9.000000000000000000e+00 3.461926640815878178e-11
9.000000000000000000e+00 5.424077015974271925e-11
9.000000000000000000e+00 3.147308914286914438e-11
9.000000000000000000e+00 1.428863745637199922e-10
9.000000000000000000e+00 1.411744349811665967e-11
9.000000000000000000e+00 3.361215549498311269e-12
9.000000000000000000e+00 1.372629387020715894e-10
9.000000000000000000e+00 1.712686424615137258e-12
9.000000000000000000e+00 5.495711354845095517e-11
9.000000000000000000e+00 9.480464453976442108e-12
9.000000000000000000e+00 3.182120211607307629e-12
9.000000000000000000e+00 7.394825856749726086e-10
9.000000000000000000e+00 1.405696567426009659e-11
9.000000000000000000e+00 1.077575029932828872e-11
9.000000000000000000e+00 2.075173246399468374e-11
9.000000000000000000e+00 2.625601290179004528e-12
9.000000000000000000e+00 4.056455028761899306e-12
9.000000000000000000e+00 4.587707082176179627e-10
9.000000000000000000e+00 1.500814408728085958e-12
9.000000000000000000e+00 4.732210256583659086e-11
9.000000000000000000e+00 7.065024347118486415e-11
9.000000000000000000e+00 9.406844773609522175e-12
9.000000000000000000e+00 3.368863734441803398e-12
9.000000000000000000e+00 1.916457124464916785e-11
9.000000000000000000e+00 6.526964321498628842e-11


==> error_eigfun_2local.dat <==
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.118863022827952404e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 2.665835984225004784e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 1.088875852433780440e-16
1.000000000000000000e+00 2.844100168142182354e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.486410087150353172e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 3.287014905352939174e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 5.326250846592186330e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 4.236704743275018003e-16
1.000000000000000000e+00 2.775557561562891351e-17
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 5.578801654593729090e-16
1.000000000000000000e+00 4.509747244882933898e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 5.117875266520903229e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 1.861900614935454838e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 4.440892098500626162e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 1.271920262156900302e-16
1.000000000000000000e+00 3.885780586188047891e-16
1.000000000000000000e+00 2.677156650647251806e-16
1.000000000000000000e+00 1.501112265932520549e-16
1.000000000000000000e+00 2.189877978683793436e-16
1.000000000000000000e+00 2.844100168142182354e-16
1.000000000000000000e+00 3.433175098891677842e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 3.152427400121712072e-16
1.000000000000000000e+00 5.578801654593729090e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 3.734130795427978390e-16
1.000000000000000000e+00 1.501112265932520549e-16
1.000000000000000000e+00 2.118352371637509002e-16
1.000000000000000000e+00 1.534421505653969900e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 2.237726045655904808e-16
1.000000000000000000e+00 2.118352371637509002e-16
1.000000000000000000e+00 3.510833468576701225e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 1.412981255772847282e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 4.163336342344337027e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.727435500648126860e-16
1.000000000000000000e+00 1.359739955510518229e-16
1.000000000000000000e+00 6.597425008528064546e-16
1.000000000000000000e+00 4.685680459230493957e-16
1.000000000000000000e+00 3.039085025061332116e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 2.435541875787129048e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 2.423651445728339087e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 4.710277376051324761e-16
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 2.482535100258716795e-16
1.000000000000000000e+00 2.990172196850499293e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 2.305551267378101694e-16
1.000000000000000000e+00 4.996003610813204432e-16
1.000000000000000000e+00 4.335559509131366993e-16
1.000000000000000000e+00 3.845925372767127633e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 5.147892387644517031e-16
1.000000000000000000e+00 5.661048867003675702e-16
1.000000000000000000e+00 3.682193206295147692e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.177569344012831190e-16
1.000000000000000000e+00 4.871083751574258097e-16
1.000000000000000000e+00 3.141909398948325271e-16
1.000000000000000000e+00 3.947248820392849094e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.649133473688103984e-16
1.000000000000000000e+00 2.435541875787129048e-16
1.000000000000000000e+00 4.477603233993731627e-16
1.000000000000000000e+00 3.376611507232129738e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 3.140184917367550333e-16
1.000000000000000000e+00 4.585973723508303244e-16
1.000000000000000000e+00 1.309227883336067538e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 2.618455766672135076e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 3.851086116668511750e-16
1.000000000000000000e+00 4.442010041276476505e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 1.271920262156900302e-16
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 3.103167691559091397e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 2.844100168142182354e-16
1.000000000000000000e+00 2.898597830398228228e-16
1.000000000000000000e+00 3.885780586188047891e-16
1.000000000000000000e+00 8.326672684688674053e-17
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 3.388710269912270529e-16
1.000000000000000000e+00 2.775557561562891351e-17
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.498001805406602216e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 5.661048867003675702e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 3.839817369420000397e-16
1.000000000000000000e+00 3.330669073875469621e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 3.723801229870909677e-16
1.000000000000000000e+00 5.209256464834127610e-16
1.000000000000000000e+00 4.577566798522237452e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.111442082787999204e-16
1.000000000000000000e+00 2.020636405220132563e-16
1.000000000000000000e+00 1.415262216750918925e-16
1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 3.935031988799249477e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 3.521787733787173980e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 5.978733960281816517e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.798766884999431042e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 1.359739955510518229e-16
1.000000000000000000e+00 5.925445687236914160e-16
1.000000000000000000e+00 2.603703785810334976e-16
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 6.938893903907228378e-17
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 2.187832945301892786e-16
1.000000000000000000e+00 3.330669073875469621e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.006288509604070691e-16
1.000000000000000000e+00 8.441528768080324345e-17
1.000000000000000000e+00 3.215935913751929255e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.663125423296093165e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 4.665599982471358163e-16
1.000000000000000000e+00 3.122502256758252770e-17
1.000000000000000000e+00 7.850462293418875834e-17
1.000000000000000000e+00 1.309227883336067538e-16
1.000000000000000000e+00 3.835308446111124172e-16
1.000000000000000000e+00 4.577566798522237452e-16
1.000000000000000000e+00 8.049116928532384918e-16
1.000000000000000000e+00 6.080941944488117632e-16
1.000000000000000000e+00 3.043636481661797358e-16
1.000000000000000000e+00 6.938893903907228378e-17
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 1.253330208241562736e-16
1.000000000000000000e+00 3.140184917367550333e-16
1.000000000000000000e+00 2.237726045655904808e-16
2.000000000000000000e+00 5.348254833654085827e-01
2.000000000000000000e+00 6.066595920822678289e-01
2.000000000000000000e+00 6.033627937290675369e-01
2.000000000000000000e+00 6.044227022393158233e-01
2.000000000000000000e+00 6.653550381843418293e-01
2.000000000000000000e+00 5.920486588668008032e-01
2.000000000000000000e+00 6.051624338627531463e-01
2.000000000000000000e+00 4.909105401392052648e-01
2.000000000000000000e+00 7.248024926132029533e-01
2.000000000000000000e+00 5.892882133260184396e-01
2.000000000000000000e+00 5.606874207702869928e-01
2.000000000000000000e+00 4.184413785273795594e-01
2.000000000000000000e+00 4.550649970207789052e-01
2.000000000000000000e+00 5.563484030951039161e-01
2.000000000000000000e+00 5.517392832589262941e-01
2.000000000000000000e+00 6.068048461241629665e-01
2.000000000000000000e+00 4.134223124363081148e-01
2.000000000000000000e+00 4.460696435027827200e-01
2.000000000000000000e+00 4.863565644375871244e-01
2.000000000000000000e+00 5.695686226998135648e-01
2.000000000000000000e+00 5.411197244895985525e-01
2.000000000000000000e+00 5.592610995897973059e-01
2.000000000000000000e+00 4.534985749789467446e-01
2.000000000000000000e+00 5.841142710304726426e-01
2.000000000000000000e+00 4.660236869399684290e-01
2.000000000000000000e+00 5.413975086449505092e-01
2.000000000000000000e+00 5.567576678451212624e-01
2.000000000000000000e+00 4.260866996298944831e-01
2.000000000000000000e+00 5.659128109440719756e-01
2.000000000000000000e+00 6.924359829960401447e-01
2.000000000000000000e+00 6.315081326983291721e-01
2.000000000000000000e+00 4.769407493944365362e-01
2.000000000000000000e+00 4.952280152722906559e-01
2.000000000000000000e+00 5.853796172913392493e-01
2.000000000000000000e+00 8.997934306430723783e-01
2.000000000000000000e+00 4.259023145747821149e-01
2.000000000000000000e+00 4.664388271597389446e-01
2.000000000000000000e+00 3.899554581054449631e-01
2.000000000000000000e+00 5.133996343147827490e-01
2.000000000000000000e+00 5.299553270511340175e-01
2.000000000000000000e+00 6.305881227523616461e-01
2.000000000000000000e+00 4.789836675319492643e-01
2.000000000000000000e+00 5.596543140874102873e-01
2.000000000000000000e+00 4.580807692444850976e-01
2.000000000000000000e+00 3.489412035354337305e-01
2.000000000000000000e+00 4.866194325497414375e-01
2.000000000000000000e+00 4.997657009986254395e-01
2.000000000000000000e+00 4.387882469820660325e-01
2.000000000000000000e+00 4.876034601548316361e-01
2.000000000000000000e+00 4.973181594991613608e-01
2.000000000000000000e+00 4.761900542848036544e-01
2.000000000000000000e+00 4.346013713539824130e-01
2.000000000000000000e+00 5.706561603483442102e-01
2.000000000000000000e+00 4.563453797159362502e-01
2.000000000000000000e+00 4.739967061178990138e-01
2.000000000000000000e+00 5.038449379710154830e-01
2.000000000000000000e+00 6.893410198002435374e-01
2.000000000000000000e+00 4.661463438197852582e-01
2.000000000000000000e+00 5.381499700872999226e-01
2.000000000000000000e+00 4.545233880883525202e-01
2.000000000000000000e+00 5.732304128528790121e-01
2.000000000000000000e+00 5.445550459521518727e-01
2.000000000000000000e+00 5.866929719644978780e-01
2.000000000000000000e+00 4.611995751718335201e-01
2.000000000000000000e+00 6.676560123056033413e-01
2.000000000000000000e+00 6.035938697408731457e-01
2.000000000000000000e+00 5.501211721697578660e-01
2.000000000000000000e+00 6.174448148672989634e-01
2.000000000000000000e+00 4.202211532759833612e-01
2.000000000000000000e+00 4.646423841239018526e-01
2.000000000000000000e+00 5.655733587742530766e-01
2.000000000000000000e+00 5.181566974948921267e-01
2.000000000000000000e+00 5.667297536265647473e-01
2.000000000000000000e+00 4.181114478443567206e-01
2.000000000000000000e+00 4.722220235164336644e-01
2.000000000000000000e+00 6.651446487648928763e-01
2.000000000000000000e+00 6.685998533984333081e-01
2.000000000000000000e+00 5.865335132893387815e-01
2.000000000000000000e+00 7.280076377554333122e-01
2.000000000000000000e+00 6.462499559626240231e-01
2.000000000000000000e+00 5.969409115005874789e-01
2.000000000000000000e+00 7.345006387125838643e-01
2.000000000000000000e+00 5.046852589148241863e-01
2.000000000000000000e+00 4.369777834962617624e-01
2.000000000000000000e+00 5.988399496298341118e-01
2.000000000000000000e+00 5.384755562758594127e-01
2.000000000000000000e+00 4.748845202937537202e-01
2.000000000000000000e+00 5.384294941220920672e-01
2.000000000000000000e+00 5.302386840785976441e-01
2.000000000000000000e+00 4.506905253421679136e-01
2.000000000000000000e+00 6.474358904503848544e-01
2.000000000000000000e+00 6.304411447816262726e-01
2.000000000000000000e+00 4.458564725027891473e-01
2.000000000000000000e+00 4.852146480445965748e-01
2.000000000000000000e+00 6.422144389923056806e-01
2.000000000000000000e+00 4.185543298892092090e-01
2.000000000000000000e+00 5.775576511773582444e-01
2.000000000000000000e+00 6.230606023750073774e-01
2.000000000000000000e+00 6.067643914203537658e-01
2.000000000000000000e+00 5.248565850489945728e-01
2.000000000000000000e+00 6.364626598006498659e-01
2.000000000000000000e+00 4.537686560121946822e-01
2.000000000000000000e+00 5.219260796205031916e-01
2.000000000000000000e+00 5.061280452394173457e-01
2.000000000000000000e+00 5.030186109854853926e-01
2.000000000000000000e+00 5.901195787819408789e-01
2.000000000000000000e+00 5.992857651769313287e-01
2.000000000000000000e+00 6.116508109949713168e-01
2.000000000000000000e+00 6.146033619848371155e-01
2.000000000000000000e+00 3.130430822430061433e-01
2.000000000000000000e+00 5.410523610345174816e-01
2.000000000000000000e+00 6.036344231753901779e-01
2.000000000000000000e+00 6.452062208767047613e-01
2.000000000000000000e+00 5.396847476507559138e-01
2.000000000000000000e+00 6.231860543215700377e-01
2.000000000000000000e+00 5.759243255007135964e-01
2.000000000000000000e+00 4.454653704848048346e-01
2.000000000000000000e+00 5.752860801927608403e-01
2.000000000000000000e+00 6.104865820952560806e-01
2.000000000000000000e+00 3.376352558812164006e-01
2.000000000000000000e+00 5.701703669791138296e-01
2.000000000000000000e+00 5.991622600707187107e-01
2.000000000000000000e+00 6.269369332720634569e-01
2.000000000000000000e+00 7.749978151574848928e-01
2.000000000000000000e+00 5.204937952011335911e-01
2.000000000000000000e+00 5.896739485737665376e-01
2.000000000000000000e+00 3.516503378618597853e-01
2.000000000000000000e+00 5.052627576689062705e-01
2.000000000000000000e+00 4.829027366823188117e-01
2.000000000000000000e+00 4.334828287918708334e-01
2.000000000000000000e+00 3.184985417318792478e-01
2.000000000000000000e+00 5.241968610916161175e-01
2.000000000000000000e+00 6.515607390823049405e-01
2.000000000000000000e+00 6.889399181262502170e-01
2.000000000000000000e+00 5.200031878428488241e-01
2.000000000000000000e+00 6.025291814814741631e-01
2.000000000000000000e+00 5.048395979953154145e-01
2.000000000000000000e+00 5.017739118924682273e-01
2.000000000000000000e+00 3.972741210296044101e-01
2.000000000000000000e+00 6.421873565145940210e-01
2.000000000000000000e+00 6.080842189588723246e-01
2.000000000000000000e+00 6.771979119798066105e-01
2.000000000000000000e+00 5.857946414156163240e-01
2.000000000000000000e+00 6.606965865954419481e-01
2.000000000000000000e+00 6.499486827284081114e-01
2.000000000000000000e+00 7.113294027036219935e-01
2.000000000000000000e+00 5.973214434596464395e-01
2.000000000000000000e+00 4.247864672579954037e-01
2.000000000000000000e+00 4.481671907784779973e-01
2.000000000000000000e+00 7.140860830138248128e-01
2.000000000000000000e+00 6.283242975152896204e-01
2.000000000000000000e+00 6.837990180915044514e-01
2.000000000000000000e+00 5.938775142962521292e-01
2.000000000000000000e+00 5.785736722127299281e-01
2.000000000000000000e+00 3.350343440918969740e-01
2.000000000000000000e+00 4.474707931473318467e-01
2.000000000000000000e+00 6.329269481258056329e-01
2.000000000000000000e+00 4.990505725891373756e-01
2.000000000000000000e+00 4.099833558351638763e-01
2.000000000000000000e+00 4.253604630980860613e-01
2.000000000000000000e+00 5.238355136304695403e-01
2.000000000000000000e+00 6.079832502174079556e-01
2.000000000000000000e+00 6.264304222621868146e-01
2.000000000000000000e+00 6.158883973177120552e-01
2.000000000000000000e+00 5.314624904155416107e-01
2.000000000000000000e+00 4.770769966036713661e-01
2.000000000000000000e+00 6.437937301797564960e-01
2.000000000000000000e+00 3.279476922806356387e-01
2.000000000000000000e+00 5.976423441993942154e-01
2.000000000000000000e+00 6.160805933364564835e-01
2.000000000000000000e+00 6.537118528119202354e-01
2.000000000000000000e+00 6.542959933221100810e-01
2.000000000000000000e+00 2.997053290560964256e-01
2.000000000000000000e+00 4.408930401285267031e-01
2.000000000000000000e+00 4.469747708105300532e-01
2.000000000000000000e+00 5.263003659592487837e-01
2.000000000000000000e+00 5.540438270545339217e-01
2.000000000000000000e+00 5.107888829442672751e-01
2.000000000000000000e+00 5.174873234793275767e-01
2.000000000000000000e+00 6.460581457633258751e-01
2.000000000000000000e+00 3.861381970215431170e-01
2.000000000000000000e+00 4.488749600652661709e-01
2.000000000000000000e+00 5.475797064775029810e-01
2.000000000000000000e+00 4.126137277370907075e-01
2.000000000000000000e+00 4.374661918086269474e-01
2.000000000000000000e+00 4.522112889623697285e-01
2.000000000000000000e+00 5.327881823974548459e-01
2.000000000000000000e+00 5.489796355326943544e-01
2.000000000000000000e+00 5.015193871759945354e-01
2.000000000000000000e+00 4.475605209872786650e-01
2.000000000000000000e+00 6.807399817415014098e-01
2.000000000000000000e+00 3.428707254887962685e-01
2.000000000000000000e+00 6.479849046740217000e-01
2.000000000000000000e+00 4.923910167068839550e-01
2.000000000000000000e+00 5.125477514137423141e-01
2.000000000000000000e+00 5.080775881982475539e-01
2.000000000000000000e+00 4.627568613270769404e-01
2.000000000000000000e+00 5.158631231193826494e-01
2.000000000000000000e+00 6.470428765386069259e-01
2.000000000000000000e+00 5.192738510377313821e-01
3.000000000000000000e+00 5.710119510324863645e-01
3.000000000000000000e+00 4.515707989715521120e-01
3.000000000000000000e+00 4.819256422789888195e-01
3.000000000000000000e+00 5.758560767834994820e-01
3.000000000000000000e+00 6.177863038056738976e-01
3.000000000000000000e+00 6.107803558456671444e-01
3.000000000000000000e+00 5.677304683801903673e-01
3.000000000000000000e+00 4.995990293980573371e-01
3.000000000000000000e+00 4.907511976335191539e-01
3.000000000000000000e+00 5.811109454249405726e-01
3.000000000000000000e+00 6.264139506286114933e-01
3.000000000000000000e+00 5.104036005716795499e-01
3.000000000000000000e+00 3.734913866816323980e-01
3.000000000000000000e+00 5.576705386589092539e-01
3.000000000000000000e+00 5.565125538810373751e-01
3.000000000000000000e+00 4.398875767758108069e-01
3.000000000000000000e+00 6.259626456089724122e-01
3.000000000000000000e+00 5.317222097197710218e-01
3.000000000000000000e+00 2.960382819332760818e-01
3.000000000000000000e+00 5.193088937261881588e-01
3.000000000000000000e+00 4.234929183367989181e-01
3.000000000000000000e+00 5.731078134832661153e-01
3.000000000000000000e+00 3.817317667784210222e-01
3.000000000000000000e+00 4.733113842935222637e-01
3.000000000000000000e+00 5.144475210477966742e-01
3.000000000000000000e+00 5.729259581470127483e-01
3.000000000000000000e+00 5.800974877602337321e-01
3.000000000000000000e+00 4.820174130448191541e-01
3.000000000000000000e+00 4.522866701490154129e-01
3.000000000000000000e+00 5.066567049565303682e-01
3.000000000000000000e+00 6.384615780163117593e-01
3.000000000000000000e+00 4.812254126918759645e-01
3.000000000000000000e+00 5.125128065630164542e-01
3.000000000000000000e+00 6.040871323542794658e-01
3.000000000000000000e+00 5.323038374965123332e-01
3.000000000000000000e+00 5.028944361822770270e-01
3.000000000000000000e+00 4.782605114169360960e-01
3.000000000000000000e+00 5.701317522409173888e-01
3.000000000000000000e+00 5.686841866531217038e-01
3.000000000000000000e+00 6.709808040453568712e-01
3.000000000000000000e+00 4.609793406487017187e-01
3.000000000000000000e+00 5.786235856224437590e-01
3.000000000000000000e+00 5.121028260860416292e-01
3.000000000000000000e+00 3.842278233864883652e-01
3.000000000000000000e+00 4.764438477643943570e-01
3.000000000000000000e+00 3.926764619862124217e-01
3.000000000000000000e+00 5.907685546015777334e-01
3.000000000000000000e+00 6.248267847925609297e-01
3.000000000000000000e+00 3.709093008183345086e-01
3.000000000000000000e+00 5.836915515253259246e-01
3.000000000000000000e+00 5.248262953192803781e-01
3.000000000000000000e+00 4.439414069745933888e-01
3.000000000000000000e+00 4.173426432339604752e-01
3.000000000000000000e+00 5.391828009511665520e-01
3.000000000000000000e+00 4.890665114032018979e-01
3.000000000000000000e+00 4.555390214561138573e-01
3.000000000000000000e+00 4.792844902219841607e-01
3.000000000000000000e+00 4.736661271948474639e-01
3.000000000000000000e+00 3.399118528313305188e-01
3.000000000000000000e+00 6.063480064642066125e-01
3.000000000000000000e+00 5.435154592639738214e-01
3.000000000000000000e+00 6.368340911231112900e-01
3.000000000000000000e+00 4.052542557284711244e-01
3.000000000000000000e+00 5.659480141899659866e-01
3.000000000000000000e+00 4.170260404823774580e-01
3.000000000000000000e+00 5.076162344418752026e-01
3.000000000000000000e+00 6.338915713442997424e-01
3.000000000000000000e+00 5.299544634011889022e-01
3.000000000000000000e+00 4.684343180411185137e-01
3.000000000000000000e+00 4.898631885599106228e-01
3.000000000000000000e+00 4.803483857864914164e-01
3.000000000000000000e+00 5.415817995423435338e-01
3.000000000000000000e+00 6.373708396081708694e-01
3.000000000000000000e+00 5.699392551473749791e-01
3.000000000000000000e+00 4.483495695921282942e-01
3.000000000000000000e+00 5.190137429106018718e-01
3.000000000000000000e+00 4.515428436183270278e-01
3.000000000000000000e+00 4.703627309955385472e-01
3.000000000000000000e+00 5.278402809104362214e-01
3.000000000000000000e+00 5.123887448611945672e-01
3.000000000000000000e+00 5.109745414624436988e-01
3.000000000000000000e+00 5.932125596728820005e-01
3.000000000000000000e+00 4.328483097884729403e-01
3.000000000000000000e+00 4.088605104581211069e-01
3.000000000000000000e+00 4.430992059846364794e-01
3.000000000000000000e+00 4.866867251252422477e-01
3.000000000000000000e+00 3.547477286372585636e-01
3.000000000000000000e+00 5.755698047782807913e-01
3.000000000000000000e+00 4.726568918563380794e-01
3.000000000000000000e+00 4.715410271593558078e-01
3.000000000000000000e+00 5.132722782506120573e-01
3.000000000000000000e+00 3.370121795338598680e-01
3.000000000000000000e+00 3.677462070804240479e-01
3.000000000000000000e+00 4.635500658392440188e-01
3.000000000000000000e+00 5.058893142344339511e-01
3.000000000000000000e+00 5.804516833490995786e-01
3.000000000000000000e+00 4.565599858480136608e-01
3.000000000000000000e+00 5.931015875309646468e-01
3.000000000000000000e+00 4.871726762695249291e-01
3.000000000000000000e+00 5.198608368935905277e-01
3.000000000000000000e+00 5.184256109728215822e-01
3.000000000000000000e+00 5.633121437031440859e-01
3.000000000000000000e+00 5.215490123049848492e-01
3.000000000000000000e+00 4.932525400647709279e-01
3.000000000000000000e+00 6.751516582198981986e-01
3.000000000000000000e+00 6.039721246913640762e-01
3.000000000000000000e+00 3.997497713049769086e-01
3.000000000000000000e+00 4.687195508722699633e-01
3.000000000000000000e+00 4.145214487334142328e-01
3.000000000000000000e+00 4.881277774978238226e-01
3.000000000000000000e+00 4.438590138398236240e-01
3.000000000000000000e+00 5.659680719170772090e-01
3.000000000000000000e+00 4.677795724339188221e-01
3.000000000000000000e+00 4.575353277887851955e-01
3.000000000000000000e+00 5.092832197631053104e-01
3.000000000000000000e+00 5.087515878360781008e-01
3.000000000000000000e+00 4.148298109990706806e-01
3.000000000000000000e+00 5.812223465135749612e-01
3.000000000000000000e+00 4.540488999133745485e-01
3.000000000000000000e+00 4.041908541531457066e-01
3.000000000000000000e+00 4.381582100410966185e-01
3.000000000000000000e+00 5.261173189980526965e-01
3.000000000000000000e+00 4.665246545881591156e-01
3.000000000000000000e+00 4.916793913056287657e-01
3.000000000000000000e+00 5.230834964915932472e-01
3.000000000000000000e+00 4.171377990268161917e-01
3.000000000000000000e+00 4.948273917755991458e-01
3.000000000000000000e+00 4.731435150065445572e-01
3.000000000000000000e+00 4.493340115628918219e-01
3.000000000000000000e+00 5.513017182429520435e-01
3.000000000000000000e+00 5.058593225530352289e-01
3.000000000000000000e+00 3.908624920012974679e-01
3.000000000000000000e+00 4.542329307783734005e-01
3.000000000000000000e+00 5.135285883611183655e-01
3.000000000000000000e+00 5.692757421475445057e-01
3.000000000000000000e+00 4.693576833097863332e-01
3.000000000000000000e+00 5.943278058182974721e-01
3.000000000000000000e+00 5.911184535694656850e-01
3.000000000000000000e+00 3.676702503023314139e-01
3.000000000000000000e+00 4.740020014806630710e-01
3.000000000000000000e+00 7.383979474325119696e-01
3.000000000000000000e+00 3.830459089154679142e-01
3.000000000000000000e+00 5.557461229631737165e-01
3.000000000000000000e+00 5.035659032772322741e-01
3.000000000000000000e+00 4.512222318939090870e-01
3.000000000000000000e+00 3.983678840354370476e-01
3.000000000000000000e+00 4.088796027314548498e-01
3.000000000000000000e+00 6.365036572906634937e-01
3.000000000000000000e+00 4.037166848275342002e-01
3.000000000000000000e+00 4.425703969220834977e-01
3.000000000000000000e+00 4.132103905514099007e-01
3.000000000000000000e+00 5.164237614538688126e-01
3.000000000000000000e+00 5.878318588279357604e-01
3.000000000000000000e+00 3.696070699007137916e-01
3.000000000000000000e+00 6.621745904582722053e-01
3.000000000000000000e+00 5.124505880687867387e-01
3.000000000000000000e+00 4.894634502610244464e-01
3.000000000000000000e+00 4.656533056741308241e-01
3.000000000000000000e+00 5.082939216252161385e-01
3.000000000000000000e+00 5.759604067901289426e-01
3.000000000000000000e+00 3.519624988705982171e-01
3.000000000000000000e+00 6.276588675322580801e-01
3.000000000000000000e+00 4.679856591880030003e-01
3.000000000000000000e+00 6.678969160052131704e-01
3.000000000000000000e+00 5.965492987929978952e-01
3.000000000000000000e+00 2.961521281746755663e-01
3.000000000000000000e+00 6.329751541002974768e-01
3.000000000000000000e+00 5.064869640548308460e-01
3.000000000000000000e+00 4.392892195529425337e-01
3.000000000000000000e+00 5.475755933352929317e-01
3.000000000000000000e+00 5.007466987349007415e-01
3.000000000000000000e+00 5.650164672287141254e-01
3.000000000000000000e+00 6.320137570234897195e-01
3.000000000000000000e+00 7.409749169796325807e-01
3.000000000000000000e+00 5.230221526496113826e-01
3.000000000000000000e+00 4.853638334981373315e-01
3.000000000000000000e+00 4.149654080448942350e-01
3.000000000000000000e+00 5.271942608230570926e-01
3.000000000000000000e+00 3.466010621053190466e-01
3.000000000000000000e+00 3.100861014929097714e-01
3.000000000000000000e+00 5.748270621136943870e-01
3.000000000000000000e+00 6.050820577398932087e-01
3.000000000000000000e+00 4.609726056533158256e-01
3.000000000000000000e+00 4.868624128687435992e-01
3.000000000000000000e+00 5.223133536689734679e-01
3.000000000000000000e+00 3.785952956048860840e-01
3.000000000000000000e+00 5.245276198624233555e-01
3.000000000000000000e+00 5.613369451748143613e-01
3.000000000000000000e+00 4.995455107033671127e-01
3.000000000000000000e+00 4.491190958133606803e-01
3.000000000000000000e+00 4.945302724738854794e-01
3.000000000000000000e+00 4.376152804283161557e-01
3.000000000000000000e+00 3.996710613292544512e-01
3.000000000000000000e+00 4.862811136728890649e-01
3.000000000000000000e+00 4.401984656749707292e-01
3.000000000000000000e+00 4.093156870222843802e-01
3.000000000000000000e+00 4.176297530078842413e-01
3.000000000000000000e+00 3.872502702597238056e-01
3.000000000000000000e+00 5.418714013344302360e-01
3.000000000000000000e+00 4.946764040697350095e-01
4.000000000000000000e+00 4.241826518538215907e-01
4.000000000000000000e+00 2.979553575771706209e-01
4.000000000000000000e+00 2.977137307313481029e-01
4.000000000000000000e+00 3.525583907940612605e-01
4.000000000000000000e+00 3.080841085231120768e-01
4.000000000000000000e+00 2.829276990030548666e-01
4.000000000000000000e+00 4.096862138453665203e-01
4.000000000000000000e+00 3.726399529724970239e-01
4.000000000000000000e+00 3.176930271378826109e-01
4.000000000000000000e+00 5.162280404133674505e-01
4.000000000000000000e+00 4.041034923054259709e-01
4.000000000000000000e+00 4.808253186773267518e-01
4.000000000000000000e+00 3.840223841221841461e-01
4.000000000000000000e+00 3.775739670636578116e-01
4.000000000000000000e+00 2.585060987306363467e-01
4.000000000000000000e+00 3.277199624800256617e-01
4.000000000000000000e+00 3.547846436363482070e-01
4.000000000000000000e+00 3.421765413455373217e-01
4.000000000000000000e+00 3.335666899775921457e-01
4.000000000000000000e+00 3.103096230412212275e-01
4.000000000000000000e+00 3.165581035151538991e-01
4.000000000000000000e+00 2.502526093992667455e-01
4.000000000000000000e+00 4.200775152487509767e-01
4.000000000000000000e+00 3.847308793077612310e-01
4.000000000000000000e+00 2.712159470698763952e-01
4.000000000000000000e+00 3.379881258432667623e-01
4.000000000000000000e+00 4.475781776768158471e-01
4.000000000000000000e+00 3.176344857572120373e-01
4.000000000000000000e+00 2.971962872731392924e-01
4.000000000000000000e+00 2.764720065843931929e-01
4.000000000000000000e+00 3.673914359880846581e-01
4.000000000000000000e+00 4.177354409143281821e-01
4.000000000000000000e+00 4.324371521208071889e-01
4.000000000000000000e+00 4.326171773555255728e-01
4.000000000000000000e+00 2.761018628540762299e-01
4.000000000000000000e+00 3.069401637534718841e-01
4.000000000000000000e+00 2.834002709821931143e-01
4.000000000000000000e+00 4.142938988810574430e-01
4.000000000000000000e+00 3.146709845228991553e-01
4.000000000000000000e+00 3.386354568890055927e-01
4.000000000000000000e+00 3.252179402183856260e-01
4.000000000000000000e+00 2.870107115599149217e-01
4.000000000000000000e+00 2.923689083861682469e-01
4.000000000000000000e+00 3.497159403066397720e-01
4.000000000000000000e+00 3.207440620991898195e-01
4.000000000000000000e+00 3.404537387473225429e-01
4.000000000000000000e+00 3.137463239938405035e-01
4.000000000000000000e+00 3.268719053229638960e-01
4.000000000000000000e+00 3.416287797894350664e-01
4.000000000000000000e+00 2.578483356410740668e-01
4.000000000000000000e+00 2.745980951507244749e-01
4.000000000000000000e+00 4.030161808479217900e-01
4.000000000000000000e+00 4.146690424353025040e-01
4.000000000000000000e+00 3.724975214724116079e-01
4.000000000000000000e+00 3.034218142012809483e-01
4.000000000000000000e+00 3.417474665625306329e-01
4.000000000000000000e+00 4.207303791197666842e-01
4.000000000000000000e+00 3.570879063860447067e-01
4.000000000000000000e+00 3.808045927563795674e-01
4.000000000000000000e+00 2.136384360578713615e-01
4.000000000000000000e+00 4.196564699024444289e-01
4.000000000000000000e+00 3.339580342649129951e-01
4.000000000000000000e+00 3.947726511958573603e-01
4.000000000000000000e+00 2.670534880419195845e-01
4.000000000000000000e+00 5.147639346884000933e-01
4.000000000000000000e+00 4.790058186152823527e-01
4.000000000000000000e+00 3.641048454093825937e-01
4.000000000000000000e+00 3.085705406801964590e-01
4.000000000000000000e+00 3.204027588552234018e-01
4.000000000000000000e+00 2.435898077767278680e-01
4.000000000000000000e+00 3.339342541880518933e-01
4.000000000000000000e+00 4.086329506964694880e-01
4.000000000000000000e+00 5.260411922506473825e-01
4.000000000000000000e+00 2.315453734784742590e-01
4.000000000000000000e+00 2.989287047640883377e-01
4.000000000000000000e+00 2.487708226591373306e-01
4.000000000000000000e+00 1.497650683044594866e-01
4.000000000000000000e+00 2.393584486044217086e-01
4.000000000000000000e+00 3.238106647021524176e-01
4.000000000000000000e+00 2.063949944882509657e-01
4.000000000000000000e+00 4.019738303687550585e-01
4.000000000000000000e+00 3.472317206758951391e-01
4.000000000000000000e+00 4.716046269246338962e-01
4.000000000000000000e+00 4.140525823780684123e-01
4.000000000000000000e+00 4.361405099634150240e-01
4.000000000000000000e+00 4.067733745686046287e-01
4.000000000000000000e+00 3.549006320225426836e-01
4.000000000000000000e+00 4.220228020571018535e-01
4.000000000000000000e+00 3.308419727303068547e-01
4.000000000000000000e+00 2.983396880522301564e-01
4.000000000000000000e+00 3.960430916651047628e-01
4.000000000000000000e+00 3.974373767891077880e-01
4.000000000000000000e+00 2.932818640343035632e-01
4.000000000000000000e+00 3.938552253765013056e-01
4.000000000000000000e+00 1.593829074597663542e-01
4.000000000000000000e+00 3.217818812252504768e-01
4.000000000000000000e+00 3.221693084927738648e-01
4.000000000000000000e+00 3.948672486074545351e-01
4.000000000000000000e+00 2.088039281709108408e-01
4.000000000000000000e+00 2.775338546590399025e-01
4.000000000000000000e+00 2.951175778936835914e-01
4.000000000000000000e+00 3.675285716919912682e-01
4.000000000000000000e+00 3.211747998306615504e-01
4.000000000000000000e+00 3.315432742193956117e-01
4.000000000000000000e+00 4.333260347381125421e-01
4.000000000000000000e+00 2.719376454637270624e-01
4.000000000000000000e+00 3.235633965199598561e-01
4.000000000000000000e+00 3.185650729054558816e-01
4.000000000000000000e+00 3.009448624272627049e-01
4.000000000000000000e+00 2.251613127137090387e-01
4.000000000000000000e+00 3.422209324321978663e-01
4.000000000000000000e+00 4.296047438818920150e-01
4.000000000000000000e+00 3.229910506644859680e-01
4.000000000000000000e+00 4.010795670886048159e-01
4.000000000000000000e+00 3.389026939601851307e-01
4.000000000000000000e+00 3.617046000676094608e-01
4.000000000000000000e+00 2.883763989781129022e-01
4.000000000000000000e+00 3.176762050824288863e-01
4.000000000000000000e+00 3.530413986876190235e-01
4.000000000000000000e+00 2.489371103485017722e-01
4.000000000000000000e+00 4.919090638364251311e-01
4.000000000000000000e+00 3.155997278347522084e-01
4.000000000000000000e+00 4.002893091636851586e-01
4.000000000000000000e+00 4.421475415522940211e-01
4.000000000000000000e+00 2.561894683116492932e-01
4.000000000000000000e+00 2.629077134143016914e-01
4.000000000000000000e+00 4.351448883890281505e-01
4.000000000000000000e+00 4.302100208819170102e-01
4.000000000000000000e+00 3.995508085027095202e-01
4.000000000000000000e+00 2.456905515546223273e-01
4.000000000000000000e+00 2.976882852893257270e-01
4.000000000000000000e+00 2.612249550379430185e-01
4.000000000000000000e+00 3.081433554038762734e-01
4.000000000000000000e+00 4.806948254122227482e-01
4.000000000000000000e+00 4.284453759221961144e-01
4.000000000000000000e+00 3.430682765724171190e-01
4.000000000000000000e+00 4.319439378119451778e-01
4.000000000000000000e+00 2.025537772396258374e-01
4.000000000000000000e+00 2.770969473711556441e-01
4.000000000000000000e+00 3.539779865556826333e-01
4.000000000000000000e+00 4.537157550745002932e-01
4.000000000000000000e+00 4.555434244590717552e-01
4.000000000000000000e+00 3.210470592128431555e-01
4.000000000000000000e+00 3.250737913952118641e-01
4.000000000000000000e+00 3.363681352878345465e-01
4.000000000000000000e+00 4.522514445428376106e-01
4.000000000000000000e+00 2.962971115967903968e-01
4.000000000000000000e+00 3.250049991413279660e-01
4.000000000000000000e+00 2.435806369066508825e-01
4.000000000000000000e+00 3.487083718677838062e-01
4.000000000000000000e+00 3.021784442679219529e-01
4.000000000000000000e+00 2.844578553336348792e-01
4.000000000000000000e+00 4.028466106495249277e-01
4.000000000000000000e+00 2.368113153074915267e-01
4.000000000000000000e+00 2.526673485725082768e-01
4.000000000000000000e+00 3.121340192632356958e-01
4.000000000000000000e+00 4.225880792963166988e-01
4.000000000000000000e+00 4.408316941938821287e-01
4.000000000000000000e+00 4.723374395549835292e-01
4.000000000000000000e+00 5.200569723550730883e-01
4.000000000000000000e+00 3.546082452486014058e-01
4.000000000000000000e+00 4.855718305112388111e-01
4.000000000000000000e+00 3.789351096909998051e-01
4.000000000000000000e+00 2.974867153243808682e-01
4.000000000000000000e+00 3.553847592257893262e-01
4.000000000000000000e+00 4.323170719492039349e-01
4.000000000000000000e+00 2.624623241757448877e-01
4.000000000000000000e+00 2.918480697985496031e-01
4.000000000000000000e+00 3.792334331794713354e-01
4.000000000000000000e+00 3.612416602185106185e-01
4.000000000000000000e+00 3.748682943760913711e-01
4.000000000000000000e+00 2.429681146523633151e-01
4.000000000000000000e+00 3.877405491395919945e-01
4.000000000000000000e+00 3.210926192068332408e-01
4.000000000000000000e+00 4.229138955135784417e-01
4.000000000000000000e+00 4.180447994229871678e-01
4.000000000000000000e+00 2.237073664616374691e-01
4.000000000000000000e+00 3.176573934880193573e-01
4.000000000000000000e+00 3.804150046163388699e-01
4.000000000000000000e+00 3.121852599263473804e-01
4.000000000000000000e+00 3.583200443101039467e-01
4.000000000000000000e+00 3.279071961725619211e-01
4.000000000000000000e+00 2.886558255983928678e-01
4.000000000000000000e+00 3.827766017159634493e-01
4.000000000000000000e+00 4.160454440031051693e-01
4.000000000000000000e+00 3.282670645056233183e-01
4.000000000000000000e+00 3.017708123760092231e-01
4.000000000000000000e+00 4.288450569659167932e-01
4.000000000000000000e+00 3.090795084234743695e-01
4.000000000000000000e+00 3.945320563624734600e-01
4.000000000000000000e+00 3.585620799552000637e-01
4.000000000000000000e+00 3.054488808445472992e-01
4.000000000000000000e+00 3.670950897875379093e-01
4.000000000000000000e+00 2.161770092153302847e-01
4.000000000000000000e+00 3.461520763883872975e-01
4.000000000000000000e+00 3.360687293664784692e-01
4.000000000000000000e+00 3.216696497389764930e-01
4.000000000000000000e+00 4.033997540445135033e-01
4.000000000000000000e+00 4.079354290255169380e-01
4.000000000000000000e+00 3.810587014052789767e-01
5.000000000000000000e+00 1.176234521548375348e-13
5.000000000000000000e+00 1.594163061498863361e-13
5.000000000000000000e+00 6.272628906830901243e-14
5.000000000000000000e+00 2.606341448029582482e-13
5.000000000000000000e+00 1.638881434863024142e-13
5.000000000000000000e+00 4.026111717824823127e-14
5.000000000000000000e+00 2.056333044421049097e-14
5.000000000000000000e+00 2.012289253912228581e-13
5.000000000000000000e+00 1.319000471623646099e-13
5.000000000000000000e+00 3.150175054599756615e-14
5.000000000000000000e+00 5.494375975118162260e-14
5.000000000000000000e+00 3.612246228327929483e-14
5.000000000000000000e+00 7.134993416004564604e-14
5.000000000000000000e+00 2.052978675460036311e-14
5.000000000000000000e+00 3.502921969551094643e-13
5.000000000000000000e+00 4.681487099262522182e-14
5.000000000000000000e+00 2.640861827252021090e-13
5.000000000000000000e+00 8.150788418540798575e-14
5.000000000000000000e+00 1.431265280999248832e-13
5.000000000000000000e+00 8.822030080776059708e-14
5.000000000000000000e+00 1.817543205057561320e-13
5.000000000000000000e+00 1.646609792965731876e-13
5.000000000000000000e+00 1.026712797769114133e-13
5.000000000000000000e+00 1.088570750686386540e-13
5.000000000000000000e+00 5.813041232893756654e-13
5.000000000000000000e+00 3.512387397543180437e-13
5.000000000000000000e+00 4.558928889700443946e-14
5.000000000000000000e+00 2.532521921500738230e-13
5.000000000000000000e+00 2.337404581706022930e-13
5.000000000000000000e+00 1.422515335716073953e-13
5.000000000000000000e+00 9.719126046977949349e-14
5.000000000000000000e+00 5.775560216362992885e-14
5.000000000000000000e+00 4.847718175996133084e-13
5.000000000000000000e+00 1.365522865526708396e-13
5.000000000000000000e+00 2.527244179596259548e-14
5.000000000000000000e+00 1.749936205096508444e-13
5.000000000000000000e+00 1.771950730506314552e-13
5.000000000000000000e+00 9.705579181075313239e-14
5.000000000000000000e+00 4.440918858096631159e-14
5.000000000000000000e+00 4.405701246436786163e-14
5.000000000000000000e+00 6.741199535328274893e-14
5.000000000000000000e+00 1.669679882247665942e-13
5.000000000000000000e+00 1.649110950177527652e-13
5.000000000000000000e+00 2.338225029507944083e-13
5.000000000000000000e+00 1.278915983542684972e-13
5.000000000000000000e+00 5.823846545745044722e-14
5.000000000000000000e+00 6.847970128567917276e-14
5.000000000000000000e+00 9.768513454474725528e-13
5.000000000000000000e+00 2.845737615555822059e-13
5.000000000000000000e+00 3.056423029467715726e-13
5.000000000000000000e+00 4.052497315334033024e-14
5.000000000000000000e+00 1.606282425154380997e-13
5.000000000000000000e+00 1.585796780066952574e-13
5.000000000000000000e+00 2.282704686220438972e-13
5.000000000000000000e+00 6.876702958517061247e-14
5.000000000000000000e+00 1.098383304804864050e-13
5.000000000000000000e+00 5.533016459602566011e-13
5.000000000000000000e+00 1.585143068718588547e-12
5.000000000000000000e+00 1.237012862670739725e-13
5.000000000000000000e+00 1.409184718075940149e-13
5.000000000000000000e+00 9.696755622631296090e-14
5.000000000000000000e+00 6.908769906792113899e-13
5.000000000000000000e+00 5.362826156364806356e-14
5.000000000000000000e+00 8.477448449612019885e-13
5.000000000000000000e+00 7.129997355756899078e-14
5.000000000000000000e+00 1.692603727921257911e-13
5.000000000000000000e+00 2.259426061844170927e-13
5.000000000000000000e+00 4.421833006918542775e-14
5.000000000000000000e+00 8.636432653722971412e-14
5.000000000000000000e+00 4.598888297697341583e-14
5.000000000000000000e+00 2.688226787048156968e-14
5.000000000000000000e+00 3.672034885631388393e-14
5.000000000000000000e+00 2.287646593923197407e-13
5.000000000000000000e+00 2.140428635755575214e-13
5.000000000000000000e+00 1.004669362392816154e-13
5.000000000000000000e+00 2.685509120419877355e-13
5.000000000000000000e+00 8.645535424104185984e-14
5.000000000000000000e+00 7.430786335341689328e-14
5.000000000000000000e+00 2.640136227294561900e-13
5.000000000000000000e+00 4.083851839573593022e-14
5.000000000000000000e+00 5.928820883808906932e-14
5.000000000000000000e+00 9.097611709932018116e-14
5.000000000000000000e+00 6.973069667922257066e-13
5.000000000000000000e+00 1.718372254663850093e-13
5.000000000000000000e+00 2.757289336227624540e-13
5.000000000000000000e+00 1.002432215887714655e-13
5.000000000000000000e+00 4.574698355744899148e-13
5.000000000000000000e+00 7.893048409449822755e-14
5.000000000000000000e+00 3.083160240783904606e-13
5.000000000000000000e+00 1.332040337776978066e-13
5.000000000000000000e+00 4.319162077918925155e-14
5.000000000000000000e+00 3.602697199482255201e-13
5.000000000000000000e+00 1.066411042029459195e-13
5.000000000000000000e+00 4.537116391330969465e-14
5.000000000000000000e+00 2.202308568589151706e-13
5.000000000000000000e+00 9.420178677632868125e-14
5.000000000000000000e+00 4.326599164645083986e-13
5.000000000000000000e+00 1.721224685830469563e-13
5.000000000000000000e+00 3.204207525586285081e-13
5.000000000000000000e+00 3.033996447848643472e-14
5.000000000000000000e+00 5.706776692699114544e-14
5.000000000000000000e+00 3.149847075662032651e-14
5.000000000000000000e+00 2.822103001848675590e-14
5.000000000000000000e+00 9.241032868255037310e-14
5.000000000000000000e+00 1.132664958158745694e-13
5.000000000000000000e+00 1.645815276056653154e-13
5.000000000000000000e+00 2.819146525151526040e-14
5.000000000000000000e+00 1.756055697282081087e-13
5.000000000000000000e+00 3.303548304229313809e-13
5.000000000000000000e+00 1.755199600087647374e-13
5.000000000000000000e+00 4.257248254580407234e-14
5.000000000000000000e+00 9.160605372188228301e-14
5.000000000000000000e+00 6.158797602232456064e-13
5.000000000000000000e+00 6.791064516784758994e-14
5.000000000000000000e+00 1.007726328882540239e-13
5.000000000000000000e+00 2.257095840822530283e-13
5.000000000000000000e+00 3.187684241946847572e-13
5.000000000000000000e+00 1.725753132133991303e-13
5.000000000000000000e+00 8.040362372070505317e-14
5.000000000000000000e+00 4.818782123795283211e-14
5.000000000000000000e+00 1.728039533694140398e-13
5.000000000000000000e+00 5.889390523696847637e-14
5.000000000000000000e+00 9.100112461884762552e-14
5.000000000000000000e+00 1.962151880797302893e-13
5.000000000000000000e+00 3.001838271515992378e-14
5.000000000000000000e+00 7.398073144214450097e-14
5.000000000000000000e+00 4.681184079158959542e-14
5.000000000000000000e+00 7.861841158709355952e-14
5.000000000000000000e+00 2.568001288663780921e-13
5.000000000000000000e+00 1.088425923702807006e-13
5.000000000000000000e+00 3.388309284532501085e-13
5.000000000000000000e+00 6.430052121951058322e-14
5.000000000000000000e+00 3.943455810199539400e-14
5.000000000000000000e+00 3.705611826486582999e-14
5.000000000000000000e+00 1.413793263919064078e-13
5.000000000000000000e+00 5.465179827825554201e-14
5.000000000000000000e+00 1.842247278029461846e-13
5.000000000000000000e+00 2.139706550899197977e-14
5.000000000000000000e+00 2.551446434727474422e-13
5.000000000000000000e+00 3.709318822019152900e-14
5.000000000000000000e+00 7.240648457750130782e-14
5.000000000000000000e+00 1.406250849947867756e-13
5.000000000000000000e+00 1.347745366398433955e-13
5.000000000000000000e+00 1.949827404429843411e-14
5.000000000000000000e+00 2.418305302601421770e-13
5.000000000000000000e+00 8.521761224411134374e-14
5.000000000000000000e+00 9.591879007996449491e-14
5.000000000000000000e+00 3.108134401871361987e-14
5.000000000000000000e+00 3.670771068924437472e-14
5.000000000000000000e+00 2.666568234243801508e-13
5.000000000000000000e+00 9.956420748658663556e-14
5.000000000000000000e+00 1.658828391913868844e-14
5.000000000000000000e+00 1.874477945246625577e-13
5.000000000000000000e+00 3.149071757861354886e-14
5.000000000000000000e+00 4.415232789485873397e-13
5.000000000000000000e+00 7.659793081990701546e-14
5.000000000000000000e+00 7.148233315270692878e-14
5.000000000000000000e+00 7.421161500436094893e-14
5.000000000000000000e+00 2.165601676974602328e-14
5.000000000000000000e+00 3.179112520966271126e-13
5.000000000000000000e+00 8.829550004650176229e-14
5.000000000000000000e+00 2.330972099643986468e-14
5.000000000000000000e+00 4.537000067384950388e-14
5.000000000000000000e+00 2.271466791013463563e-13
5.000000000000000000e+00 8.630806097286212691e-14
5.000000000000000000e+00 1.271325262726434016e-13
5.000000000000000000e+00 1.478366583981095611e-13
5.000000000000000000e+00 7.323998822942845712e-14
5.000000000000000000e+00 4.193575401663921270e-14
5.000000000000000000e+00 1.451502988953189358e-13
5.000000000000000000e+00 5.252946889451799948e-14
5.000000000000000000e+00 1.228582288536908672e-13
5.000000000000000000e+00 2.099388341541346374e-14
5.000000000000000000e+00 4.807359933850295152e-13
5.000000000000000000e+00 7.203942349417274878e-14
5.000000000000000000e+00 2.853268592054193653e-14
5.000000000000000000e+00 2.498088317956399215e-13
5.000000000000000000e+00 2.699246029146218851e-13
5.000000000000000000e+00 1.033453188219948365e-13
5.000000000000000000e+00 2.656075871823457184e-14
5.000000000000000000e+00 6.682107293839763931e-14
5.000000000000000000e+00 1.250948629054660033e-13
5.000000000000000000e+00 8.419194150634092673e-14
5.000000000000000000e+00 2.553478305544381689e-13
5.000000000000000000e+00 8.302722701731522051e-14
5.000000000000000000e+00 3.802336277766675981e-14
5.000000000000000000e+00 6.642408474100182282e-13
5.000000000000000000e+00 4.223435462733481175e-14
5.000000000000000000e+00 9.437291383790498609e-14
5.000000000000000000e+00 6.971233796968173377e-13
5.000000000000000000e+00 2.817000130134007325e-13
5.000000000000000000e+00 7.856705983757741365e-14
5.000000000000000000e+00 7.183143243628587496e-14
5.000000000000000000e+00 1.021015453888193745e-13
5.000000000000000000e+00 3.226163043611711697e-13
5.000000000000000000e+00 8.967010777773340775e-14
5.000000000000000000e+00 4.524113867317482120e-14
5.000000000000000000e+00 1.620493568436995023e-13
5.000000000000000000e+00 3.452850382272890104e-13
5.000000000000000000e+00 1.538694008860875313e-13
6.000000000000000000e+00 1.015180009200309797e-13
6.000000000000000000e+00 2.397865331605606963e-14
6.000000000000000000e+00 2.249455587531573588e-13
6.000000000000000000e+00 3.390963551808627407e-14
6.000000000000000000e+00 5.176726573580516581e-14
6.000000000000000000e+00 5.809805133936010168e-14
6.000000000000000000e+00 5.784307202401253334e-14
6.000000000000000000e+00 4.389500984723508842e-14
6.000000000000000000e+00 1.021361288142401167e-14
6.000000000000000000e+00 1.142313023329465471e-13
6.000000000000000000e+00 5.312734431983902978e-14
6.000000000000000000e+00 1.701365493784898624e-13
6.000000000000000000e+00 1.244505844238151913e-13
6.000000000000000000e+00 1.073650797550648137e-13
6.000000000000000000e+00 1.004391919615838176e-13
6.000000000000000000e+00 7.146534114760195590e-14
6.000000000000000000e+00 3.264328483229127856e-14
6.000000000000000000e+00 1.227544749989302696e-13
6.000000000000000000e+00 6.860113047192912389e-14
6.000000000000000000e+00 7.998860831472423063e-14
6.000000000000000000e+00 1.700403833219158852e-14
6.000000000000000000e+00 9.565106559628069008e-14
6.000000000000000000e+00 7.565035423107006689e-14
6.000000000000000000e+00 8.489405257272478804e-15
6.000000000000000000e+00 2.018733991270954149e-13
6.000000000000000000e+00 5.693225022385368540e-14
6.000000000000000000e+00 3.803349588700187733e-14
6.000000000000000000e+00 4.458716427470030794e-14
6.000000000000000000e+00 1.006962848669901842e-13
6.000000000000000000e+00 1.745372784740767380e-14
6.000000000000000000e+00 1.866517060567452521e-13
6.000000000000000000e+00 1.253179639148758278e-13
6.000000000000000000e+00 6.083420861977995906e-14
6.000000000000000000e+00 6.436656050080935111e-14
6.000000000000000000e+00 2.130718843879401559e-14
6.000000000000000000e+00 1.020896919647426655e-13
6.000000000000000000e+00 9.319554238610206719e-14
6.000000000000000000e+00 1.828976090066755841e-13
6.000000000000000000e+00 5.311500924615954683e-14
6.000000000000000000e+00 6.445716166169218282e-14
6.000000000000000000e+00 5.324620445472280976e-14
6.000000000000000000e+00 3.010954604088415872e-14
6.000000000000000000e+00 1.664066274500294979e-13
6.000000000000000000e+00 7.177819740736863057e-14
6.000000000000000000e+00 1.177159561507099683e-13
6.000000000000000000e+00 4.222354636429594187e-14
6.000000000000000000e+00 4.668865740691431193e-14
6.000000000000000000e+00 4.172362207324061276e-14
6.000000000000000000e+00 7.071788515370275326e-14
6.000000000000000000e+00 1.472892466175936046e-14
6.000000000000000000e+00 7.354806678262646248e-14
6.000000000000000000e+00 5.696083212936616397e-14
6.000000000000000000e+00 1.908218458157744952e-13
6.000000000000000000e+00 2.326082732878843058e-14
6.000000000000000000e+00 1.065829427469942891e-13
6.000000000000000000e+00 4.903855156716317314e-14
6.000000000000000000e+00 1.834313109399513267e-12
6.000000000000000000e+00 1.648629263398592585e-13
6.000000000000000000e+00 4.522800197547009008e-13
6.000000000000000000e+00 1.031182352743390165e-13
6.000000000000000000e+00 7.935398886565337059e-14
6.000000000000000000e+00 8.473219156699687961e-14
6.000000000000000000e+00 1.277003907105488723e-13
6.000000000000000000e+00 2.337991778392417671e-13
6.000000000000000000e+00 2.737273500761624463e-14
6.000000000000000000e+00 1.350619481714115328e-13
6.000000000000000000e+00 1.408286286021101259e-13
6.000000000000000000e+00 6.754461014898054563e-14
6.000000000000000000e+00 3.624550898486810575e-14
6.000000000000000000e+00 5.130771893163579776e-14
6.000000000000000000e+00 2.930662223103990259e-14
6.000000000000000000e+00 1.047490839394759749e-13
6.000000000000000000e+00 1.551113727565897924e-13
6.000000000000000000e+00 1.743048373411398624e-14
6.000000000000000000e+00 2.449235671529448579e-14
6.000000000000000000e+00 4.897311175652449343e-13
6.000000000000000000e+00 4.321821182540107927e-14
6.000000000000000000e+00 6.776451333281598832e-13
6.000000000000000000e+00 6.214153438642068942e-14
6.000000000000000000e+00 1.475723844622623008e-14
6.000000000000000000e+00 2.101698348359319393e-13
6.000000000000000000e+00 4.917040742285864208e-14
6.000000000000000000e+00 4.145876770256632724e-14
6.000000000000000000e+00 6.316107469850328925e-14
6.000000000000000000e+00 3.956132780525535809e-14
6.000000000000000000e+00 7.823939393391860971e-14
6.000000000000000000e+00 5.577367070446968945e-14
6.000000000000000000e+00 2.349775449866789915e-14
6.000000000000000000e+00 2.309752689893980349e-14
6.000000000000000000e+00 2.947349595680138238e-13
6.000000000000000000e+00 8.945034379302439456e-14
6.000000000000000000e+00 8.285999988782912880e-14
6.000000000000000000e+00 4.154681275927776612e-14
6.000000000000000000e+00 1.465455675555144744e-13
6.000000000000000000e+00 9.613354898656571271e-14
6.000000000000000000e+00 1.790692151781062985e-13
6.000000000000000000e+00 2.568522241378956714e-14
6.000000000000000000e+00 2.149709996676569533e-13
6.000000000000000000e+00 3.638490229901925304e-14
6.000000000000000000e+00 4.562639382587728468e-14
6.000000000000000000e+00 3.688473199752554820e-14
6.000000000000000000e+00 7.836898235836203293e-14
6.000000000000000000e+00 5.712556316903772294e-14
6.000000000000000000e+00 1.087518670749064596e-13
6.000000000000000000e+00 8.253304810948792027e-14
6.000000000000000000e+00 1.201180233762009559e-13
6.000000000000000000e+00 4.080768631976058243e-14
6.000000000000000000e+00 3.052441284819908540e-14
6.000000000000000000e+00 1.220313300740105125e-13
6.000000000000000000e+00 2.217572232642676031e-13
6.000000000000000000e+00 2.779047666494512553e-13
6.000000000000000000e+00 7.218812307182737252e-14
6.000000000000000000e+00 7.455247311586952878e-14
6.000000000000000000e+00 2.631094949342557495e-13
6.000000000000000000e+00 9.843646854274126301e-14
6.000000000000000000e+00 1.340782574246210048e-13
6.000000000000000000e+00 1.395614768658193572e-14
6.000000000000000000e+00 6.932863877448037359e-14
6.000000000000000000e+00 6.855224650122169138e-14
6.000000000000000000e+00 2.803627716642892706e-14
6.000000000000000000e+00 3.915031175588744389e-14
6.000000000000000000e+00 6.662424922507962011e-14
6.000000000000000000e+00 1.088019037779545362e-13
6.000000000000000000e+00 6.189806368998575630e-14
6.000000000000000000e+00 3.964077698181006122e-14
6.000000000000000000e+00 2.821620531590548085e-14
6.000000000000000000e+00 9.958095327783311477e-14
6.000000000000000000e+00 3.467503744410630576e-14
6.000000000000000000e+00 1.027587499337142206e-13
6.000000000000000000e+00 3.139021851053344606e-14
6.000000000000000000e+00 7.486106355261265231e-14
6.000000000000000000e+00 6.473075182854139402e-14
6.000000000000000000e+00 3.342817619697190642e-14
6.000000000000000000e+00 7.842470476606830981e-14
6.000000000000000000e+00 1.819543299873463052e-13
6.000000000000000000e+00 3.823268563195905957e-14
6.000000000000000000e+00 7.102086350634092299e-14
6.000000000000000000e+00 1.934194788149550642e-13
6.000000000000000000e+00 2.598023006049269069e-14
6.000000000000000000e+00 2.665767049091723525e-14
6.000000000000000000e+00 1.407924191901884056e-13
6.000000000000000000e+00 1.975036380350737458e-13
6.000000000000000000e+00 5.022602361891730157e-14
6.000000000000000000e+00 8.636876566886013252e-14
6.000000000000000000e+00 3.281200547210436033e-14
6.000000000000000000e+00 1.499067967132708820e-14
6.000000000000000000e+00 2.563965081516931262e-13
6.000000000000000000e+00 6.931841712120984374e-14
6.000000000000000000e+00 1.345931199771421216e-13
6.000000000000000000e+00 3.559548335733869896e-13
6.000000000000000000e+00 1.335293758135402661e-13
6.000000000000000000e+00 4.094263128720413635e-14
6.000000000000000000e+00 9.013902537963047877e-15
6.000000000000000000e+00 9.918524902979162395e-14
6.000000000000000000e+00 1.563704438608222575e-13
6.000000000000000000e+00 5.063889450342909585e-14
6.000000000000000000e+00 2.702748327875993406e-14
6.000000000000000000e+00 3.522522368527028527e-14
6.000000000000000000e+00 1.216711714900239083e-13
6.000000000000000000e+00 2.083871397979329066e-14
6.000000000000000000e+00 1.291199507197513344e-14
6.000000000000000000e+00 4.424289759365219246e-14
6.000000000000000000e+00 1.279264876214207403e-14
6.000000000000000000e+00 6.296381870276399297e-14
6.000000000000000000e+00 1.588172096075214127e-13
6.000000000000000000e+00 1.515813039450555869e-13
6.000000000000000000e+00 1.930215062608453663e-13
6.000000000000000000e+00 5.171765725059219791e-14
6.000000000000000000e+00 1.666911262331570103e-14
6.000000000000000000e+00 3.686967977854175200e-14
6.000000000000000000e+00 9.068244669364856173e-14
6.000000000000000000e+00 2.148053671760967286e-13
6.000000000000000000e+00 7.184702158827376350e-14
6.000000000000000000e+00 3.936373357168468870e-14
6.000000000000000000e+00 5.779949697164172478e-14
6.000000000000000000e+00 3.107371417164403568e-14
6.000000000000000000e+00 2.010702015851417829e-13
6.000000000000000000e+00 4.500401087694196613e-14
6.000000000000000000e+00 8.229535798869100658e-14
6.000000000000000000e+00 4.395647654607577172e-14
6.000000000000000000e+00 9.556602239433445139e-14
6.000000000000000000e+00 5.178898583688558879e-14
6.000000000000000000e+00 2.913245119769660039e-14
6.000000000000000000e+00 7.495117584576858165e-14
6.000000000000000000e+00 3.022302977141920968e-14
6.000000000000000000e+00 3.745435072832542339e-14
6.000000000000000000e+00 1.042416317471680120e-13
6.000000000000000000e+00 7.583798429697925141e-14
6.000000000000000000e+00 1.260503530185282943e-13
6.000000000000000000e+00 5.116554912120165395e-14
6.000000000000000000e+00 9.468096920324462519e-14
6.000000000000000000e+00 8.674870577927273241e-14
6.000000000000000000e+00 4.402286552117157815e-14
6.000000000000000000e+00 7.877101548483120055e-14
6.000000000000000000e+00 1.012138736668406659e-13
6.000000000000000000e+00 1.585923848720319707e-13
6.000000000000000000e+00 1.444293714504806127e-13
6.000000000000000000e+00 1.002632876152492949e-13
6.000000000000000000e+00 2.095897890353133331e-14
6.000000000000000000e+00 1.196938530508085994e-13
7.000000000000000000e+00 2.271416768758788826e-14
7.000000000000000000e+00 2.975954381041504428e-14
7.000000000000000000e+00 7.400390239929297051e-14
7.000000000000000000e+00 1.757667830683430058e-14
7.000000000000000000e+00 3.153459598118417649e-14
7.000000000000000000e+00 2.304589126867939007e-14
7.000000000000000000e+00 3.830588743309127471e-14
7.000000000000000000e+00 1.807553502164124362e-13
7.000000000000000000e+00 1.273070234514783602e-14
7.000000000000000000e+00 4.536117823657863250e-14
7.000000000000000000e+00 7.829583727942147775e-14
7.000000000000000000e+00 3.492202812403765393e-14
7.000000000000000000e+00 3.836818595796022964e-14
7.000000000000000000e+00 8.056917534975922019e-15
7.000000000000000000e+00 8.349235221244030368e-14
7.000000000000000000e+00 3.028342646054615341e-14
7.000000000000000000e+00 3.941630735012403557e-14
7.000000000000000000e+00 6.674390032564573832e-14
7.000000000000000000e+00 1.258576243135564372e-13
7.000000000000000000e+00 2.343046320889660558e-14
7.000000000000000000e+00 2.039539177259484904e-14
7.000000000000000000e+00 5.238021144479741633e-14
7.000000000000000000e+00 1.674097712639038613e-14
7.000000000000000000e+00 3.509658124600456330e-14
7.000000000000000000e+00 8.023982709546014042e-14
7.000000000000000000e+00 1.462545761889995284e-14
7.000000000000000000e+00 6.877202012903984348e-14
7.000000000000000000e+00 1.202683388338219735e-13
7.000000000000000000e+00 1.554367438413459710e-14
7.000000000000000000e+00 6.366592053549939160e-14
7.000000000000000000e+00 2.042932371699153984e-14
7.000000000000000000e+00 2.747289774858836732e-14
7.000000000000000000e+00 5.763344413526038921e-14
7.000000000000000000e+00 3.285595409042194534e-14
7.000000000000000000e+00 4.027981753917788494e-14
7.000000000000000000e+00 7.342707899743098746e-14
7.000000000000000000e+00 5.050835402035200914e-14
7.000000000000000000e+00 2.495579090793553900e-14
7.000000000000000000e+00 2.643371820532652477e-14
7.000000000000000000e+00 2.304960510019004166e-14
7.000000000000000000e+00 4.529129964369883136e-14
7.000000000000000000e+00 2.082317547721333806e-13
7.000000000000000000e+00 2.022708233369371742e-13
7.000000000000000000e+00 1.633187768127580370e-14
7.000000000000000000e+00 6.070114821278381068e-14
7.000000000000000000e+00 7.408270675410523702e-14
7.000000000000000000e+00 4.544288347417582566e-14
7.000000000000000000e+00 5.716900354680026857e-14
7.000000000000000000e+00 7.482474634850663813e-14
7.000000000000000000e+00 4.016897496872265819e-14
7.000000000000000000e+00 4.968684837417117330e-14
7.000000000000000000e+00 4.052749274947660387e-14
7.000000000000000000e+00 1.485133152889380835e-14
7.000000000000000000e+00 5.194444468390571856e-14
7.000000000000000000e+00 5.557724766311163504e-14
7.000000000000000000e+00 5.286678168386282313e-14
7.000000000000000000e+00 4.959935320193187090e-14
7.000000000000000000e+00 2.782221633672912096e-14
7.000000000000000000e+00 6.284251284221430961e-14
7.000000000000000000e+00 1.494767763016034267e-14
7.000000000000000000e+00 6.081168844494432830e-14
7.000000000000000000e+00 3.302483382869277224e-14
7.000000000000000000e+00 5.878589973652179653e-14
7.000000000000000000e+00 4.719334836208946089e-14
7.000000000000000000e+00 1.944850612319270238e-14
7.000000000000000000e+00 5.024840697219477051e-14
7.000000000000000000e+00 1.791918543074451827e-14
7.000000000000000000e+00 5.574929763005209414e-14
7.000000000000000000e+00 2.707901876318553374e-14
7.000000000000000000e+00 1.303065026193766902e-13
7.000000000000000000e+00 3.303068249262341145e-14
7.000000000000000000e+00 2.232476725763780314e-14
7.000000000000000000e+00 2.844659548472067188e-14
7.000000000000000000e+00 1.942511841119738897e-14
7.000000000000000000e+00 3.282275404557086195e-14
7.000000000000000000e+00 4.037669024190274840e-14
7.000000000000000000e+00 4.043662813136348183e-14
7.000000000000000000e+00 4.401826594031860318e-14
7.000000000000000000e+00 4.255001980962107575e-14
7.000000000000000000e+00 3.894644587230592087e-14
7.000000000000000000e+00 2.713548773705480349e-14
7.000000000000000000e+00 4.145109215681128699e-14
7.000000000000000000e+00 2.213521430062523324e-14
7.000000000000000000e+00 3.723351552761811262e-14
7.000000000000000000e+00 1.345596644886958822e-14
7.000000000000000000e+00 1.930880942399966204e-14
7.000000000000000000e+00 4.725146834679495569e-14
7.000000000000000000e+00 4.510504474032096749e-14
7.000000000000000000e+00 4.425677869301101572e-14
7.000000000000000000e+00 2.856542210789173200e-14
7.000000000000000000e+00 5.666610031099495858e-14
7.000000000000000000e+00 9.273496194212462262e-14
7.000000000000000000e+00 2.034908734195101077e-14
7.000000000000000000e+00 7.035427035394378781e-14
7.000000000000000000e+00 3.751327899398901778e-14
7.000000000000000000e+00 1.330110746791868217e-14
7.000000000000000000e+00 4.011497330033297160e-14
7.000000000000000000e+00 7.882550609056639891e-14
7.000000000000000000e+00 1.645742585372381281e-14
7.000000000000000000e+00 3.503545192664159649e-14
7.000000000000000000e+00 2.321336177914167858e-14
7.000000000000000000e+00 2.144428651968376722e-14
7.000000000000000000e+00 1.969858726859331682e-14
7.000000000000000000e+00 5.617620025921227461e-14
7.000000000000000000e+00 1.530468532163922206e-14
7.000000000000000000e+00 2.849810590366300489e-14
7.000000000000000000e+00 1.145302746771765343e-13
7.000000000000000000e+00 1.665057010008090427e-14
7.000000000000000000e+00 4.142909330354489071e-14
7.000000000000000000e+00 3.992066225584958122e-14
7.000000000000000000e+00 1.394645732010650915e-13
7.000000000000000000e+00 6.260025779882768062e-14
7.000000000000000000e+00 2.913971794338148920e-13
7.000000000000000000e+00 3.713499802232043879e-14
7.000000000000000000e+00 7.275425664992011801e-14
7.000000000000000000e+00 3.953985572673340934e-14
7.000000000000000000e+00 2.940912261228951065e-14
7.000000000000000000e+00 3.756842746088329094e-14
7.000000000000000000e+00 5.537019655884585009e-14
7.000000000000000000e+00 3.088517371533127448e-14
7.000000000000000000e+00 2.118380368202326821e-14
7.000000000000000000e+00 5.792154197589153442e-14
7.000000000000000000e+00 4.534647467793121640e-14
7.000000000000000000e+00 5.406818058276275458e-14
7.000000000000000000e+00 3.642042588627242554e-14
7.000000000000000000e+00 9.188863242167546832e-14
7.000000000000000000e+00 2.907062842874256666e-14
7.000000000000000000e+00 5.755549644806929567e-14
7.000000000000000000e+00 2.969604312329383653e-14
7.000000000000000000e+00 7.749029162417226728e-14
7.000000000000000000e+00 3.209392399656579734e-14
7.000000000000000000e+00 1.635529894789923336e-14
7.000000000000000000e+00 8.623634235966424123e-15
7.000000000000000000e+00 1.487387129616910500e-13
7.000000000000000000e+00 2.187017323887232921e-14
7.000000000000000000e+00 1.971484397882204588e-13
7.000000000000000000e+00 3.428445405632278766e-14
7.000000000000000000e+00 4.916194059708900838e-14
7.000000000000000000e+00 3.789134125583926191e-14
7.000000000000000000e+00 4.073195634140283922e-13
7.000000000000000000e+00 3.580208001686432579e-14
7.000000000000000000e+00 3.389749465809414288e-14
7.000000000000000000e+00 3.754022702491418412e-14
7.000000000000000000e+00 1.416741564796687763e-14
7.000000000000000000e+00 1.115793628407646782e-14
7.000000000000000000e+00 6.427746646100452625e-14
7.000000000000000000e+00 9.541909091316665490e-15
7.000000000000000000e+00 9.593754863270363513e-14
7.000000000000000000e+00 1.839916005172332085e-14
7.000000000000000000e+00 2.277279946024319762e-14
7.000000000000000000e+00 2.199935231949511402e-14
7.000000000000000000e+00 4.082414348184827126e-14
7.000000000000000000e+00 1.910092873239679961e-14
7.000000000000000000e+00 3.871671750529542662e-14
7.000000000000000000e+00 5.337038345537515568e-14
7.000000000000000000e+00 7.208286430855877402e-14
7.000000000000000000e+00 2.962944478362264929e-14
7.000000000000000000e+00 1.622635490857214183e-14
7.000000000000000000e+00 1.870025730258249037e-14
7.000000000000000000e+00 1.052583316383173423e-13
7.000000000000000000e+00 1.525469581116791986e-13
7.000000000000000000e+00 2.380905457264427416e-14
7.000000000000000000e+00 6.779182974182581168e-14
7.000000000000000000e+00 4.100797670749925415e-14
7.000000000000000000e+00 2.864151448459140105e-14
7.000000000000000000e+00 2.828460268316686480e-14
7.000000000000000000e+00 2.181108959570002339e-14
7.000000000000000000e+00 3.071766619145995389e-14
7.000000000000000000e+00 2.326042565787474796e-14
7.000000000000000000e+00 3.448073602299540445e-14
7.000000000000000000e+00 2.356202745345985446e-14
7.000000000000000000e+00 1.942313724179585843e-14
7.000000000000000000e+00 3.826702203121854276e-14
7.000000000000000000e+00 3.573197514417812661e-14
7.000000000000000000e+00 2.993076780479022751e-14
7.000000000000000000e+00 1.837250952455936135e-14
7.000000000000000000e+00 5.266031802928631528e-14
7.000000000000000000e+00 4.671577658547338381e-14
7.000000000000000000e+00 5.239171785528542139e-14
7.000000000000000000e+00 2.181417004539276124e-14
7.000000000000000000e+00 2.727999969046453494e-14
7.000000000000000000e+00 5.196150516366081377e-14
7.000000000000000000e+00 1.288503291210662043e-14
7.000000000000000000e+00 4.964013728590120115e-14
7.000000000000000000e+00 2.158581036463041426e-14
7.000000000000000000e+00 2.996424139463063964e-14
7.000000000000000000e+00 1.170305643769175389e-14
7.000000000000000000e+00 2.013920360919134154e-14
7.000000000000000000e+00 1.206907676455964777e-13
7.000000000000000000e+00 2.833343491423439638e-14
7.000000000000000000e+00 2.353262298645816721e-14
7.000000000000000000e+00 3.132823748724590759e-14
7.000000000000000000e+00 2.140657904222426691e-14
7.000000000000000000e+00 3.820300359794740866e-14
7.000000000000000000e+00 5.793140013023782990e-14
7.000000000000000000e+00 3.024375884728178965e-14
7.000000000000000000e+00 1.722877465070194506e-14
7.000000000000000000e+00 1.956922917685015929e-14
7.000000000000000000e+00 1.343314351900276756e-13
7.000000000000000000e+00 3.193592581796487673e-14
8.000000000000000000e+00 2.440669851465920168e-14
8.000000000000000000e+00 2.255382391883478481e-14
8.000000000000000000e+00 1.905077634131269351e-14
8.000000000000000000e+00 8.147997237823346170e-14
8.000000000000000000e+00 1.113932886087397461e-13
8.000000000000000000e+00 1.566189096750303593e-14
8.000000000000000000e+00 3.174113334124190067e-14
8.000000000000000000e+00 4.524205928988553146e-14
8.000000000000000000e+00 1.017308179138970851e-13
8.000000000000000000e+00 6.403680890990481244e-14
8.000000000000000000e+00 3.110023719884989403e-14
8.000000000000000000e+00 2.499597083149394678e-14
8.000000000000000000e+00 1.794875951919155433e-14
8.000000000000000000e+00 1.399282391264164603e-14
8.000000000000000000e+00 1.024809574660235339e-14
8.000000000000000000e+00 1.799019343650950263e-14
8.000000000000000000e+00 3.626282910591915802e-14
8.000000000000000000e+00 2.610325093645100524e-14
8.000000000000000000e+00 1.191906746443563673e-13
8.000000000000000000e+00 2.967314036245691434e-14
8.000000000000000000e+00 5.403548002273014562e-14
8.000000000000000000e+00 4.331042912407016151e-14
8.000000000000000000e+00 9.208433057217820774e-14
8.000000000000000000e+00 7.568534183967493545e-14
8.000000000000000000e+00 2.324261835657524804e-14
8.000000000000000000e+00 4.673885551093075251e-14
8.000000000000000000e+00 2.963625937275953978e-14
8.000000000000000000e+00 5.322124351514590175e-14
8.000000000000000000e+00 5.112298057062306028e-14
8.000000000000000000e+00 1.359751265833377480e-13
8.000000000000000000e+00 4.133055467344061545e-14
8.000000000000000000e+00 1.276554794892936952e-14
8.000000000000000000e+00 4.109052436593359575e-14
8.000000000000000000e+00 3.769401381891562690e-14
8.000000000000000000e+00 1.127069971344852955e-13
8.000000000000000000e+00 5.730200243277097197e-14
8.000000000000000000e+00 5.186254878357348116e-14
8.000000000000000000e+00 2.396129908280378130e-14
8.000000000000000000e+00 5.499659040715118905e-14
8.000000000000000000e+00 1.679067379359342280e-14
8.000000000000000000e+00 3.068301302311272389e-14
8.000000000000000000e+00 9.878180483496528129e-14
8.000000000000000000e+00 2.144136996782133260e-14
8.000000000000000000e+00 8.860679588500433480e-14
8.000000000000000000e+00 3.027815136152732593e-14
8.000000000000000000e+00 3.923609722534932024e-14
8.000000000000000000e+00 5.041088159848046667e-14
8.000000000000000000e+00 1.032721413212765639e-13
8.000000000000000000e+00 4.561679079018710924e-14
8.000000000000000000e+00 6.858349295727234496e-14
8.000000000000000000e+00 2.056788661923641384e-14
8.000000000000000000e+00 2.894461336901108572e-14
8.000000000000000000e+00 1.102356777525605125e-13
8.000000000000000000e+00 1.905646629771905453e-14
8.000000000000000000e+00 5.729224818774271119e-14
8.000000000000000000e+00 3.379547303985137183e-14
8.000000000000000000e+00 3.235535082454251483e-14
8.000000000000000000e+00 2.102478270309390176e-14
8.000000000000000000e+00 7.188048338224424325e-14
8.000000000000000000e+00 3.772116580922919999e-14
8.000000000000000000e+00 3.674192746681356825e-14
8.000000000000000000e+00 5.440009493480497141e-14
8.000000000000000000e+00 2.760459545355990657e-14
8.000000000000000000e+00 2.114270876819980540e-14
8.000000000000000000e+00 3.013721426022741095e-14
8.000000000000000000e+00 3.563160719367099705e-14
8.000000000000000000e+00 4.994331245531156589e-14
8.000000000000000000e+00 5.961315449643583289e-14
8.000000000000000000e+00 1.024780572083063948e-13
8.000000000000000000e+00 8.103145281201046410e-14
8.000000000000000000e+00 1.414180963551298382e-14
8.000000000000000000e+00 8.560420959517935185e-15
8.000000000000000000e+00 1.961847752619014941e-14
8.000000000000000000e+00 1.028649922551343283e-13
8.000000000000000000e+00 6.398432020739014433e-14
8.000000000000000000e+00 9.471551922305163721e-14
8.000000000000000000e+00 3.816910715359988905e-14
8.000000000000000000e+00 3.160667938944275219e-14
8.000000000000000000e+00 4.738691316169188037e-14
8.000000000000000000e+00 4.021407431388234415e-14
8.000000000000000000e+00 1.904400946103181832e-14
8.000000000000000000e+00 1.151930322263288348e-14
8.000000000000000000e+00 1.974745308209924296e-14
8.000000000000000000e+00 4.985145638180490424e-14
8.000000000000000000e+00 3.170210865626643076e-14
8.000000000000000000e+00 2.462199636921937047e-14
8.000000000000000000e+00 2.143750899954861864e-14
8.000000000000000000e+00 1.307130960361452819e-14
8.000000000000000000e+00 2.625272675005177285e-14
8.000000000000000000e+00 3.329318125959605996e-14
8.000000000000000000e+00 2.588464985403152592e-13
8.000000000000000000e+00 1.198141451828568135e-14
8.000000000000000000e+00 3.676461083818094582e-14
8.000000000000000000e+00 1.397844037338317114e-14
8.000000000000000000e+00 4.637825723611634161e-14
8.000000000000000000e+00 3.097289258539576383e-14
8.000000000000000000e+00 7.211108907688317372e-14
8.000000000000000000e+00 1.240988602613541361e-13
8.000000000000000000e+00 1.392803683789785804e-14
8.000000000000000000e+00 7.975103484631334616e-14
8.000000000000000000e+00 3.141820673522532588e-14
8.000000000000000000e+00 8.056235412418253905e-14
8.000000000000000000e+00 4.934710571951475872e-14
8.000000000000000000e+00 4.539629643565107801e-14
8.000000000000000000e+00 3.863856057403030176e-14
8.000000000000000000e+00 2.741378171428036480e-14
8.000000000000000000e+00 1.377187693330847851e-14
8.000000000000000000e+00 5.236717863561643734e-14
8.000000000000000000e+00 4.423873655980716108e-14
8.000000000000000000e+00 1.761265279625030966e-14
8.000000000000000000e+00 5.166039687567983997e-14
8.000000000000000000e+00 9.126975462628014259e-15
8.000000000000000000e+00 4.957433382649290858e-14
8.000000000000000000e+00 3.568828062916146537e-14
8.000000000000000000e+00 4.718726783729246379e-14
8.000000000000000000e+00 1.685459688256378015e-14
8.000000000000000000e+00 4.339537164788386666e-14
8.000000000000000000e+00 4.549889825541806369e-14
8.000000000000000000e+00 7.760287196441976596e-14
8.000000000000000000e+00 3.208010181293721911e-14
8.000000000000000000e+00 9.554465206118681381e-15
8.000000000000000000e+00 1.759000291597167560e-14
8.000000000000000000e+00 2.162703695998665113e-14
8.000000000000000000e+00 3.233806248806223367e-14
8.000000000000000000e+00 3.494215974323760490e-14
8.000000000000000000e+00 2.670686392932376510e-14
8.000000000000000000e+00 5.271738249104099769e-14
8.000000000000000000e+00 1.354100389449385721e-14
8.000000000000000000e+00 3.259726648977326826e-14
8.000000000000000000e+00 1.515965121426948552e-14
8.000000000000000000e+00 5.750045270949964453e-14
8.000000000000000000e+00 3.840250332009022964e-14
8.000000000000000000e+00 9.380085863134667406e-14
8.000000000000000000e+00 1.283854346308193986e-13
8.000000000000000000e+00 4.026305491453183951e-14
8.000000000000000000e+00 5.576040144058602027e-14
8.000000000000000000e+00 1.731079601114500114e-14
8.000000000000000000e+00 3.326111052255808395e-14
8.000000000000000000e+00 4.724956659589069393e-14
8.000000000000000000e+00 6.515427738453622967e-14
8.000000000000000000e+00 3.493742940235112372e-14
8.000000000000000000e+00 1.561641688207185365e-14
8.000000000000000000e+00 5.766952364576149858e-14
8.000000000000000000e+00 1.848369157342703907e-14
8.000000000000000000e+00 6.816755264636461834e-14
8.000000000000000000e+00 4.051492824768110690e-13
8.000000000000000000e+00 5.075910429682514725e-14
8.000000000000000000e+00 1.650395809917352898e-14
8.000000000000000000e+00 4.723928118128538505e-14
8.000000000000000000e+00 2.198295935516639549e-14
8.000000000000000000e+00 1.563317855614743449e-14
8.000000000000000000e+00 4.326524455633177086e-14
8.000000000000000000e+00 2.622642731664018633e-14
8.000000000000000000e+00 1.366370928501926620e-14
8.000000000000000000e+00 3.676733153391383866e-14
8.000000000000000000e+00 1.812358395444379806e-14
8.000000000000000000e+00 2.219633924786090961e-14
8.000000000000000000e+00 3.242108133418553978e-14
8.000000000000000000e+00 1.398901979309387491e-13
8.000000000000000000e+00 4.268900066975150008e-14
8.000000000000000000e+00 2.626809016355298022e-14
8.000000000000000000e+00 3.284509528311983094e-14
8.000000000000000000e+00 7.772220707649490419e-14
8.000000000000000000e+00 1.790259270575622177e-14
8.000000000000000000e+00 3.199762856850189507e-14
8.000000000000000000e+00 2.437670805817620921e-14
8.000000000000000000e+00 2.434137369661006183e-14
8.000000000000000000e+00 2.111849908670302494e-14
8.000000000000000000e+00 1.360696803624842352e-14
8.000000000000000000e+00 1.532413644894641529e-13
8.000000000000000000e+00 2.810743804250375004e-14
8.000000000000000000e+00 3.947261901693735150e-14
8.000000000000000000e+00 1.763970264791453199e-14
8.000000000000000000e+00 4.362783777786495797e-14
8.000000000000000000e+00 1.180954331896787727e-14
8.000000000000000000e+00 4.503646047706603348e-14
8.000000000000000000e+00 3.202670407540254112e-14
8.000000000000000000e+00 2.257008680802555420e-14
8.000000000000000000e+00 6.001581583876886129e-14
8.000000000000000000e+00 1.872866323083149284e-14
8.000000000000000000e+00 2.542276194234543671e-14
8.000000000000000000e+00 9.770398388830917781e-14
8.000000000000000000e+00 8.461111469221907672e-14
8.000000000000000000e+00 2.675404845307496524e-14
8.000000000000000000e+00 2.326178290488927249e-14
8.000000000000000000e+00 1.374901814205114550e-14
8.000000000000000000e+00 6.882452590504183065e-14
8.000000000000000000e+00 1.352571455833531752e-14
8.000000000000000000e+00 2.698663848855482706e-14
8.000000000000000000e+00 2.657375048083670440e-14
8.000000000000000000e+00 2.957843180724231441e-14
8.000000000000000000e+00 7.276884011710345672e-14
8.000000000000000000e+00 3.204646613312723097e-14
8.000000000000000000e+00 7.282814225107030019e-15
8.000000000000000000e+00 2.827510216760464686e-13
8.000000000000000000e+00 2.813071818292477992e-14
8.000000000000000000e+00 8.269713338391778519e-14
8.000000000000000000e+00 2.065028879670981653e-14
8.000000000000000000e+00 1.098075248424923353e-14
8.000000000000000000e+00 2.487421218631409431e-14
9.000000000000000000e+00 4.127636977873165905e-14
9.000000000000000000e+00 3.229492922641367868e-14
9.000000000000000000e+00 2.085681917547890297e-14
9.000000000000000000e+00 7.468877019434445634e-15
9.000000000000000000e+00 2.565023499943333772e-14
9.000000000000000000e+00 4.654401419074759520e-14
9.000000000000000000e+00 3.073647558596119828e-14
9.000000000000000000e+00 2.663748485428522558e-14
9.000000000000000000e+00 1.751562551359375152e-14
9.000000000000000000e+00 1.988657897863212306e-14
9.000000000000000000e+00 2.315219736623846338e-14
9.000000000000000000e+00 1.171805301948022095e-14
9.000000000000000000e+00 5.448281042392351708e-14
9.000000000000000000e+00 8.844220235534214956e-14
9.000000000000000000e+00 2.278993158027817409e-14
9.000000000000000000e+00 4.172301114044558819e-14
9.000000000000000000e+00 2.022711499712092090e-14
9.000000000000000000e+00 6.841001368477767574e-14
9.000000000000000000e+00 1.205492805388628616e-14
9.000000000000000000e+00 5.362254614077385550e-14
9.000000000000000000e+00 2.413752818265002864e-14
9.000000000000000000e+00 1.094496722443923261e-13
9.000000000000000000e+00 1.303006540554507999e-14
9.000000000000000000e+00 1.436612334852073928e-14
9.000000000000000000e+00 4.871907226824805139e-14
9.000000000000000000e+00 4.130196689514627833e-14
9.000000000000000000e+00 1.799496622765837497e-13
9.000000000000000000e+00 4.519681316193036029e-14
9.000000000000000000e+00 1.152119695802181777e-14
9.000000000000000000e+00 3.997738924679213056e-14
9.000000000000000000e+00 4.162149194933323725e-14
9.000000000000000000e+00 2.228301187567090927e-14
9.000000000000000000e+00 2.338662198186450214e-14
9.000000000000000000e+00 3.996570604114229176e-14
9.000000000000000000e+00 1.457737936860312884e-14
9.000000000000000000e+00 3.932862379045469764e-14
9.000000000000000000e+00 1.635724402264613103e-13
9.000000000000000000e+00 3.812558562757524227e-14
9.000000000000000000e+00 2.716181730442196824e-14
9.000000000000000000e+00 3.280004953934548867e-14
9.000000000000000000e+00 2.486296684828067920e-14
9.000000000000000000e+00 2.047831140689518961e-14
9.000000000000000000e+00 1.670635096125074174e-14
9.000000000000000000e+00 3.891023394781775088e-14
9.000000000000000000e+00 6.550006094402462026e-14
9.000000000000000000e+00 3.909080622647971349e-14
9.000000000000000000e+00 1.047026224703486616e-14
9.000000000000000000e+00 1.102113652964007575e-13
9.000000000000000000e+00 3.546197795036259833e-14
9.000000000000000000e+00 4.279462922850526114e-14
9.000000000000000000e+00 5.367378901408136221e-14
9.000000000000000000e+00 2.421757058811839347e-14
9.000000000000000000e+00 3.102542123917690149e-14
9.000000000000000000e+00 2.822991814453636884e-14
9.000000000000000000e+00 1.395826661192914133e-14
9.000000000000000000e+00 3.407861664497195814e-14
9.000000000000000000e+00 3.426884247766543446e-14
9.000000000000000000e+00 1.904747620275528439e-14
9.000000000000000000e+00 3.743565083712964110e-14
9.000000000000000000e+00 5.235165842751163478e-14
9.000000000000000000e+00 2.411248999991453232e-14
9.000000000000000000e+00 1.804590098166486792e-14
9.000000000000000000e+00 2.385676788702137966e-14
9.000000000000000000e+00 2.528433574163912295e-14
9.000000000000000000e+00 5.719543060737833051e-14
9.000000000000000000e+00 1.515874374197098237e-14
9.000000000000000000e+00 1.186503488558838704e-14
9.000000000000000000e+00 3.464281734714696505e-14
9.000000000000000000e+00 3.587591985147840287e-14
9.000000000000000000e+00 3.147006350964373798e-14
9.000000000000000000e+00 1.277740231550230254e-14
9.000000000000000000e+00 3.167190765038736973e-14
9.000000000000000000e+00 3.583492781888469888e-14
9.000000000000000000e+00 3.741658637298693732e-14
9.000000000000000000e+00 1.370261461887466347e-14
9.000000000000000000e+00 2.261764072093146912e-14
9.000000000000000000e+00 5.372615367799590211e-14
9.000000000000000000e+00 1.280107610465341164e-14
9.000000000000000000e+00 2.447583589276879498e-14
9.000000000000000000e+00 2.003955029803682610e-14
9.000000000000000000e+00 2.660902579055992398e-14
9.000000000000000000e+00 1.865812345321772391e-14
9.000000000000000000e+00 7.944069014358286016e-14
9.000000000000000000e+00 2.401246959306065602e-14
9.000000000000000000e+00 1.624482127245486900e-14
9.000000000000000000e+00 5.578796621046409623e-14
9.000000000000000000e+00 2.118601765908996049e-14
9.000000000000000000e+00 1.481325328293538935e-14
9.000000000000000000e+00 2.958978617483514528e-14
9.000000000000000000e+00 2.949558500351407264e-14
9.000000000000000000e+00 2.461774921265713899e-14
9.000000000000000000e+00 3.516882640285118928e-14
9.000000000000000000e+00 2.741068383954994541e-14
9.000000000000000000e+00 4.158482525886016243e-14
9.000000000000000000e+00 2.310892252110656394e-14
9.000000000000000000e+00 4.329310354361745491e-14
9.000000000000000000e+00 4.731171266961439701e-14
9.000000000000000000e+00 3.084932563424367320e-14
9.000000000000000000e+00 2.335879334932786730e-14
9.000000000000000000e+00 6.036197415709053486e-14
9.000000000000000000e+00 2.557057620296449092e-14
9.000000000000000000e+00 3.459425569670650077e-14
9.000000000000000000e+00 5.493617070154661753e-14
9.000000000000000000e+00 7.064921047388372078e-15
9.000000000000000000e+00 2.170874204204135335e-14
9.000000000000000000e+00 2.883990856053410059e-14
9.000000000000000000e+00 1.797805269705333614e-14
9.000000000000000000e+00 3.115182354896538049e-14
9.000000000000000000e+00 3.196585022993278837e-14
9.000000000000000000e+00 5.057230900716937631e-14
9.000000000000000000e+00 2.083139853507267884e-14
9.000000000000000000e+00 3.561881117980689951e-14
9.000000000000000000e+00 3.758878903139899052e-14
9.000000000000000000e+00 1.651898928254834018e-14
9.000000000000000000e+00 1.651926586884619929e-14
9.000000000000000000e+00 3.494033165228088325e-14
9.000000000000000000e+00 3.083450992032770722e-14
9.000000000000000000e+00 1.705200008096624119e-14
9.000000000000000000e+00 1.020400477557240149e-14
9.000000000000000000e+00 2.236535743619831510e-14
9.000000000000000000e+00 2.297277866188071419e-14
9.000000000000000000e+00 1.803674284194032407e-14
9.000000000000000000e+00 9.299492415032517014e-14
9.000000000000000000e+00 1.452694923158798100e-14
9.000000000000000000e+00 1.318604425454366922e-14
9.000000000000000000e+00 2.294890141552937534e-14
9.000000000000000000e+00 6.103085003564239359e-14
9.000000000000000000e+00 1.948525961213205189e-14
9.000000000000000000e+00 1.296684840069232638e-14
9.000000000000000000e+00 2.372385419203122292e-14
9.000000000000000000e+00 5.243556314125887907e-14
9.000000000000000000e+00 2.540544879363842815e-14
9.000000000000000000e+00 1.254687205433907806e-14
9.000000000000000000e+00 1.710765970300701870e-14
9.000000000000000000e+00 2.243002377649888786e-14
9.000000000000000000e+00 2.538985422696497344e-14
9.000000000000000000e+00 3.176148295793536780e-14
9.000000000000000000e+00 2.391067497787984872e-14
9.000000000000000000e+00 9.618100066979094380e-14
9.000000000000000000e+00 3.912453765452627261e-14
9.000000000000000000e+00 4.026877369072176977e-14
9.000000000000000000e+00 1.747060308796826406e-14
9.000000000000000000e+00 4.474836956045056769e-14
9.000000000000000000e+00 3.933458142873146593e-14
9.000000000000000000e+00 9.179374387678357489e-14
9.000000000000000000e+00 3.792770146912028235e-14
9.000000000000000000e+00 1.903417087374942478e-14
9.000000000000000000e+00 3.539305671451665297e-14
9.000000000000000000e+00 2.847110837327957718e-14
9.000000000000000000e+00 5.314237530866777603e-14
9.000000000000000000e+00 5.168494584615839076e-14
9.000000000000000000e+00 2.714669631509005853e-14
9.000000000000000000e+00 4.274554906759035409e-14
9.000000000000000000e+00 2.033907473023623477e-14
9.000000000000000000e+00 1.339325791792917919e-14
9.000000000000000000e+00 4.136908875998057322e-14
9.000000000000000000e+00 6.664326713796161736e-14
9.000000000000000000e+00 1.515739390245389783e-14
9.000000000000000000e+00 3.687462298919196099e-14
9.000000000000000000e+00 1.889419093371849476e-14
9.000000000000000000e+00 2.907751099064345417e-14
9.000000000000000000e+00 1.219599182256964347e-14
9.000000000000000000e+00 9.556967138129911436e-15
9.000000000000000000e+00 7.119255361129199962e-14
9.000000000000000000e+00 1.224636611472231165e-14
9.000000000000000000e+00 1.681467906073477649e-14
9.000000000000000000e+00 1.360483680460726342e-14
9.000000000000000000e+00 4.077410857796241772e-14
9.000000000000000000e+00 2.072493997765463082e-14
9.000000000000000000e+00 1.369896099011673432e-14
9.000000000000000000e+00 3.033059331229515360e-14
9.000000000000000000e+00 2.960356231003285345e-14
9.000000000000000000e+00 4.349890765619530046e-14
9.000000000000000000e+00 3.196681721434378246e-14
9.000000000000000000e+00 1.808014579563640261e-14
9.000000000000000000e+00 1.729268942195062886e-14
9.000000000000000000e+00 3.309551264698817084e-14
9.000000000000000000e+00 2.423132803265518945e-14
9.000000000000000000e+00 1.199317111268671615e-13
9.000000000000000000e+00 3.466625720518258017e-14
9.000000000000000000e+00 2.189729167441217180e-14
9.000000000000000000e+00 3.539586287739974359e-14
9.000000000000000000e+00 4.516271391446620136e-14
9.000000000000000000e+00 2.056471865542269658e-14
9.000000000000000000e+00 1.771062598790073734e-14
9.000000000000000000e+00 3.970526041447455330e-14
9.000000000000000000e+00 1.224711006830563674e-13
9.000000000000000000e+00 2.946583033935994601e-14
9.000000000000000000e+00 1.794810534439698657e-14
9.000000000000000000e+00 2.881410101818372268e-14
9.000000000000000000e+00 2.306633221916696036e-14
9.000000000000000000e+00 6.892782373307990391e-14
9.000000000000000000e+00 4.570307469994348176e-14
9.000000000000000000e+00 2.071033414008090308e-14
9.000000000000000000e+00 3.063053346898628035e-14
9.000000000000000000e+00 3.829929361926270152e-14
9.000000000000000000e+00 2.420616469800020725e-14
9.000000000000000000e+00 2.206707614785279510e-14
9.000000000000000000e+00 2.718722984615961118e-14
9.000000000000000000e+00 5.877959777640339663e-14

==> error_eigfun_3local.dat <==
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.118863022827952404e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 1.777223989483336522e-16
1.000000000000000000e+00 2.665835984225004784e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 2.077037090527612167e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 1.088875852433780440e-16
1.000000000000000000e+00 2.844100168142182354e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.486410087150353172e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 3.287014905352939174e-16
1.000000000000000000e+00 1.576213700060856036e-16
1.000000000000000000e+00 5.326250846592186330e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 4.236704743275018003e-16
1.000000000000000000e+00 2.775557561562891351e-17
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 5.578801654593729090e-16
1.000000000000000000e+00 4.509747244882933898e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 5.117875266520903229e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 3.188872858294072086e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 1.861900614935454838e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 4.440892098500626162e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 1.271920262156900302e-16
1.000000000000000000e+00 3.885780586188047891e-16
1.000000000000000000e+00 2.677156650647251806e-16
1.000000000000000000e+00 1.501112265932520549e-16
1.000000000000000000e+00 2.189877978683793436e-16
1.000000000000000000e+00 2.844100168142182354e-16
1.000000000000000000e+00 3.433175098891677842e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 2.719479911021036457e-16
1.000000000000000000e+00 3.152427400121712072e-16
1.000000000000000000e+00 5.578801654593729090e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 3.734130795427978390e-16
1.000000000000000000e+00 1.501112265932520549e-16
1.000000000000000000e+00 2.118352371637509002e-16
1.000000000000000000e+00 1.534421505653969900e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 2.237726045655904808e-16
1.000000000000000000e+00 2.118352371637509002e-16
1.000000000000000000e+00 3.510833468576701225e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 1.412981255772847282e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 4.163336342344337027e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 2.727435500648126860e-16
1.000000000000000000e+00 1.359739955510518229e-16
1.000000000000000000e+00 6.597425008528064546e-16
1.000000000000000000e+00 4.685680459230493957e-16
1.000000000000000000e+00 3.039085025061332116e-16
1.000000000000000000e+00 1.755416734288350612e-16
1.000000000000000000e+00 2.435541875787129048e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 2.423651445728339087e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 4.710277376051324761e-16
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 2.482535100258716795e-16
1.000000000000000000e+00 2.990172196850499293e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 2.305551267378101694e-16
1.000000000000000000e+00 4.996003610813204432e-16
1.000000000000000000e+00 4.335559509131366993e-16
1.000000000000000000e+00 3.845925372767127633e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 5.147892387644517031e-16
1.000000000000000000e+00 5.661048867003675702e-16
1.000000000000000000e+00 3.682193206295147692e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.177569344012831190e-16
1.000000000000000000e+00 4.871083751574258097e-16
1.000000000000000000e+00 3.141909398948325271e-16
1.000000000000000000e+00 3.947248820392849094e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.649133473688103984e-16
1.000000000000000000e+00 2.435541875787129048e-16
1.000000000000000000e+00 4.477603233993731627e-16
1.000000000000000000e+00 3.376611507232129738e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 3.140184917367550333e-16
1.000000000000000000e+00 4.585973723508303244e-16
1.000000000000000000e+00 1.309227883336067538e-16
1.000000000000000000e+00 2.989366980140908258e-16
1.000000000000000000e+00 2.618455766672135076e-16
1.000000000000000000e+00 4.041272810440265125e-16
1.000000000000000000e+00 3.851086116668511750e-16
1.000000000000000000e+00 4.442010041276476505e-16
1.000000000000000000e+00 1.494683490070454129e-16
1.000000000000000000e+00 1.271920262156900302e-16
1.000000000000000000e+00 4.154074181055224335e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 3.103167691559091397e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.570092458683775167e-16
1.000000000000000000e+00 1.922962686383563816e-16
1.000000000000000000e+00 2.844100168142182354e-16
1.000000000000000000e+00 2.898597830398228228e-16
1.000000000000000000e+00 3.885780586188047891e-16
1.000000000000000000e+00 8.326672684688674053e-17
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 3.388710269912270529e-16
1.000000000000000000e+00 2.775557561562891351e-17
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 2.498001805406602216e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 5.661048867003675702e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 3.839817369420000397e-16
1.000000000000000000e+00 3.330669073875469621e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 3.723801229870909677e-16
1.000000000000000000e+00 5.209256464834127610e-16
1.000000000000000000e+00 4.577566798522237452e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 1.111442082787999204e-16
1.000000000000000000e+00 2.020636405220132563e-16
1.000000000000000000e+00 1.415262216750918925e-16
1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 3.935031988799249477e-16
1.000000000000000000e+00 2.482534153247273118e-16
1.000000000000000000e+00 3.521787733787173980e-16
1.000000000000000000e+00 1.241267076623636559e-16
1.000000000000000000e+00 5.978733960281816517e-16
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 1.665334536937734811e-16
1.000000000000000000e+00 1.798766884999431042e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 2.001483021243360485e-16
1.000000000000000000e+00 1.359739955510518229e-16
1.000000000000000000e+00 5.925445687236914160e-16
1.000000000000000000e+00 2.603703785810334976e-16
1.000000000000000000e+00 4.002966042486720971e-16
1.000000000000000000e+00 2.830524433501837851e-16
1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 6.938893903907228378e-17
1.000000000000000000e+00 1.387778780781445676e-16
1.000000000000000000e+00 2.187832945301892786e-16
1.000000000000000000e+00 3.330669073875469621e-16
1.000000000000000000e+00 2.288783399261118726e-16
1.000000000000000000e+00 2.006288509604070691e-16
1.000000000000000000e+00 8.441528768080324345e-17
1.000000000000000000e+00 3.215935913751929255e-16
1.000000000000000000e+00 5.551115123125782702e-17
1.000000000000000000e+00 2.543840524313800605e-16
1.000000000000000000e+00 2.663125423296093165e-16
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 4.665599982471358163e-16
1.000000000000000000e+00 3.122502256758252770e-17
1.000000000000000000e+00 7.850462293418875834e-17
1.000000000000000000e+00 1.309227883336067538e-16
1.000000000000000000e+00 3.835308446111124172e-16
1.000000000000000000e+00 4.577566798522237452e-16
1.000000000000000000e+00 8.049116928532384918e-16
1.000000000000000000e+00 6.080941944488117632e-16
1.000000000000000000e+00 3.043636481661797358e-16
1.000000000000000000e+00 6.938893903907228378e-17
1.000000000000000000e+00 1.110223024625156540e-16
1.000000000000000000e+00 2.220446049250313081e-16
1.000000000000000000e+00 1.594436429147036043e-16
1.000000000000000000e+00 1.253330208241562736e-16
1.000000000000000000e+00 3.140184917367550333e-16
1.000000000000000000e+00 2.237726045655904808e-16
2.000000000000000000e+00 5.348254833654085827e-01
2.000000000000000000e+00 6.066595920822678289e-01
2.000000000000000000e+00 6.033627937290675369e-01
2.000000000000000000e+00 6.044227022393158233e-01
2.000000000000000000e+00 6.653550381843418293e-01
2.000000000000000000e+00 5.920486588668008032e-01
2.000000000000000000e+00 6.051624338627531463e-01
2.000000000000000000e+00 4.909105401392052648e-01
2.000000000000000000e+00 7.248024926132029533e-01
2.000000000000000000e+00 5.892882133260184396e-01
2.000000000000000000e+00 5.606874207702869928e-01
2.000000000000000000e+00 4.184413785273795594e-01
2.000000000000000000e+00 4.550649970207789052e-01
2.000000000000000000e+00 5.563484030951039161e-01
2.000000000000000000e+00 5.517392832589262941e-01
2.000000000000000000e+00 6.068048461241629665e-01
2.000000000000000000e+00 4.134223124363081148e-01
2.000000000000000000e+00 4.460696435027827200e-01
2.000000000000000000e+00 4.863565644375871244e-01
2.000000000000000000e+00 5.695686226998135648e-01
2.000000000000000000e+00 5.411197244895985525e-01
2.000000000000000000e+00 5.592610995897973059e-01
2.000000000000000000e+00 4.534985749789467446e-01
2.000000000000000000e+00 5.841142710304726426e-01
2.000000000000000000e+00 4.660236869399684290e-01
2.000000000000000000e+00 5.413975086449505092e-01
2.000000000000000000e+00 5.567576678451212624e-01
2.000000000000000000e+00 4.260866996298944831e-01
2.000000000000000000e+00 5.659128109440719756e-01
2.000000000000000000e+00 6.924359829960401447e-01
2.000000000000000000e+00 6.315081326983291721e-01
2.000000000000000000e+00 4.769407493944365362e-01
2.000000000000000000e+00 4.952280152722906559e-01
2.000000000000000000e+00 5.853796172913392493e-01
2.000000000000000000e+00 8.997934306430723783e-01
2.000000000000000000e+00 4.259023145747821149e-01
2.000000000000000000e+00 4.664388271597389446e-01
2.000000000000000000e+00 3.899554581054449631e-01
2.000000000000000000e+00 5.133996343147827490e-01
2.000000000000000000e+00 5.299553270511340175e-01
2.000000000000000000e+00 6.305881227523616461e-01
2.000000000000000000e+00 4.789836675319492643e-01
2.000000000000000000e+00 5.596543140874102873e-01
2.000000000000000000e+00 4.580807692444850976e-01
2.000000000000000000e+00 3.489412035354337305e-01
2.000000000000000000e+00 4.866194325497414375e-01
2.000000000000000000e+00 4.997657009986254395e-01
2.000000000000000000e+00 4.387882469820660325e-01
2.000000000000000000e+00 4.876034601548316361e-01
2.000000000000000000e+00 4.973181594991613608e-01
2.000000000000000000e+00 4.761900542848036544e-01
2.000000000000000000e+00 4.346013713539824130e-01
2.000000000000000000e+00 5.706561603483442102e-01
2.000000000000000000e+00 4.563453797159362502e-01
2.000000000000000000e+00 4.739967061178990138e-01
2.000000000000000000e+00 5.038449379710154830e-01
2.000000000000000000e+00 6.893410198002435374e-01
2.000000000000000000e+00 4.661463438197852582e-01
2.000000000000000000e+00 5.381499700872999226e-01
2.000000000000000000e+00 4.545233880883525202e-01
2.000000000000000000e+00 5.732304128528790121e-01
2.000000000000000000e+00 5.445550459521518727e-01
2.000000000000000000e+00 5.866929719644978780e-01
2.000000000000000000e+00 4.611995751718335201e-01
2.000000000000000000e+00 6.676560123056033413e-01
2.000000000000000000e+00 6.035938697408731457e-01
2.000000000000000000e+00 5.501211721697578660e-01
2.000000000000000000e+00 6.174448148672989634e-01
2.000000000000000000e+00 4.202211532759833612e-01
2.000000000000000000e+00 4.646423841239018526e-01
2.000000000000000000e+00 5.655733587742530766e-01
2.000000000000000000e+00 5.181566974948921267e-01
2.000000000000000000e+00 5.667297536265647473e-01
2.000000000000000000e+00 4.181114478443567206e-01
2.000000000000000000e+00 4.722220235164336644e-01
2.000000000000000000e+00 6.651446487648928763e-01
2.000000000000000000e+00 6.685998533984333081e-01
2.000000000000000000e+00 5.865335132893387815e-01
2.000000000000000000e+00 7.280076377554333122e-01
2.000000000000000000e+00 6.462499559626240231e-01
2.000000000000000000e+00 5.969409115005874789e-01
2.000000000000000000e+00 7.345006387125838643e-01
2.000000000000000000e+00 5.046852589148241863e-01
2.000000000000000000e+00 4.369777834962617624e-01
2.000000000000000000e+00 5.988399496298341118e-01
2.000000000000000000e+00 5.384755562758594127e-01
2.000000000000000000e+00 4.748845202937537202e-01
2.000000000000000000e+00 5.384294941220920672e-01
2.000000000000000000e+00 5.302386840785976441e-01
2.000000000000000000e+00 4.506905253421679136e-01
2.000000000000000000e+00 6.474358904503848544e-01
2.000000000000000000e+00 6.304411447816262726e-01
2.000000000000000000e+00 4.458564725027891473e-01
2.000000000000000000e+00 4.852146480445965748e-01
2.000000000000000000e+00 6.422144389923056806e-01
2.000000000000000000e+00 4.185543298892092090e-01
2.000000000000000000e+00 5.775576511773582444e-01
2.000000000000000000e+00 6.230606023750073774e-01
2.000000000000000000e+00 6.067643914203537658e-01
2.000000000000000000e+00 5.248565850489945728e-01
2.000000000000000000e+00 6.364626598006498659e-01
2.000000000000000000e+00 4.537686560121946822e-01
2.000000000000000000e+00 5.219260796205031916e-01
2.000000000000000000e+00 5.061280452394173457e-01
2.000000000000000000e+00 5.030186109854853926e-01
2.000000000000000000e+00 5.901195787819408789e-01
2.000000000000000000e+00 5.992857651769313287e-01
2.000000000000000000e+00 6.116508109949713168e-01
2.000000000000000000e+00 6.146033619848371155e-01
2.000000000000000000e+00 3.130430822430061433e-01
2.000000000000000000e+00 5.410523610345174816e-01
2.000000000000000000e+00 6.036344231753901779e-01
2.000000000000000000e+00 6.452062208767047613e-01
2.000000000000000000e+00 5.396847476507559138e-01
2.000000000000000000e+00 6.231860543215700377e-01
2.000000000000000000e+00 5.759243255007135964e-01
2.000000000000000000e+00 4.454653704848048346e-01
2.000000000000000000e+00 5.752860801927608403e-01
2.000000000000000000e+00 6.104865820952560806e-01
2.000000000000000000e+00 3.376352558812164006e-01
2.000000000000000000e+00 5.701703669791138296e-01
2.000000000000000000e+00 5.991622600707187107e-01
2.000000000000000000e+00 6.269369332720634569e-01
2.000000000000000000e+00 7.749978151574848928e-01
2.000000000000000000e+00 5.204937952011335911e-01
2.000000000000000000e+00 5.896739485737665376e-01
2.000000000000000000e+00 3.516503378618597853e-01
2.000000000000000000e+00 5.052627576689062705e-01
2.000000000000000000e+00 4.829027366823188117e-01
2.000000000000000000e+00 4.334828287918708334e-01
2.000000000000000000e+00 3.184985417318792478e-01
2.000000000000000000e+00 5.241968610916161175e-01
2.000000000000000000e+00 6.515607390823049405e-01
2.000000000000000000e+00 6.889399181262502170e-01
2.000000000000000000e+00 5.200031878428488241e-01
2.000000000000000000e+00 6.025291814814741631e-01
2.000000000000000000e+00 5.048395979953154145e-01
2.000000000000000000e+00 5.017739118924682273e-01
2.000000000000000000e+00 3.972741210296044101e-01
2.000000000000000000e+00 6.421873565145940210e-01
2.000000000000000000e+00 6.080842189588723246e-01
2.000000000000000000e+00 6.771979119798066105e-01
2.000000000000000000e+00 5.857946414156163240e-01
2.000000000000000000e+00 6.606965865954419481e-01
2.000000000000000000e+00 6.499486827284081114e-01
2.000000000000000000e+00 7.113294027036219935e-01
2.000000000000000000e+00 5.973214434596464395e-01
2.000000000000000000e+00 4.247864672579954037e-01
2.000000000000000000e+00 4.481671907784779973e-01
2.000000000000000000e+00 7.140860830138248128e-01
2.000000000000000000e+00 6.283242975152896204e-01
2.000000000000000000e+00 6.837990180915044514e-01
2.000000000000000000e+00 5.938775142962521292e-01
2.000000000000000000e+00 5.785736722127299281e-01
2.000000000000000000e+00 3.350343440918969740e-01
2.000000000000000000e+00 4.474707931473318467e-01
2.000000000000000000e+00 6.329269481258056329e-01
2.000000000000000000e+00 4.990505725891373756e-01
2.000000000000000000e+00 4.099833558351638763e-01
2.000000000000000000e+00 4.253604630980860613e-01
2.000000000000000000e+00 5.238355136304695403e-01
2.000000000000000000e+00 6.079832502174079556e-01
2.000000000000000000e+00 6.264304222621868146e-01
2.000000000000000000e+00 6.158883973177120552e-01
2.000000000000000000e+00 5.314624904155416107e-01
2.000000000000000000e+00 4.770769966036713661e-01
2.000000000000000000e+00 6.437937301797564960e-01
2.000000000000000000e+00 3.279476922806356387e-01
2.000000000000000000e+00 5.976423441993942154e-01
2.000000000000000000e+00 6.160805933364564835e-01
2.000000000000000000e+00 6.537118528119202354e-01
2.000000000000000000e+00 6.542959933221100810e-01
2.000000000000000000e+00 2.997053290560964256e-01
2.000000000000000000e+00 4.408930401285267031e-01
2.000000000000000000e+00 4.469747708105300532e-01
2.000000000000000000e+00 5.263003659592487837e-01
2.000000000000000000e+00 5.540438270545339217e-01
2.000000000000000000e+00 5.107888829442672751e-01
2.000000000000000000e+00 5.174873234793275767e-01
2.000000000000000000e+00 6.460581457633258751e-01
2.000000000000000000e+00 3.861381970215431170e-01
2.000000000000000000e+00 4.488749600652661709e-01
2.000000000000000000e+00 5.475797064775029810e-01
2.000000000000000000e+00 4.126137277370907075e-01
2.000000000000000000e+00 4.374661918086269474e-01
2.000000000000000000e+00 4.522112889623697285e-01
2.000000000000000000e+00 5.327881823974548459e-01
2.000000000000000000e+00 5.489796355326943544e-01
2.000000000000000000e+00 5.015193871759945354e-01
2.000000000000000000e+00 4.475605209872786650e-01
2.000000000000000000e+00 6.807399817415014098e-01
2.000000000000000000e+00 3.428707254887962685e-01
2.000000000000000000e+00 6.479849046740217000e-01
2.000000000000000000e+00 4.923910167068839550e-01
2.000000000000000000e+00 5.125477514137423141e-01
2.000000000000000000e+00 5.080775881982475539e-01
2.000000000000000000e+00 4.627568613270769404e-01
2.000000000000000000e+00 5.158631231193826494e-01
2.000000000000000000e+00 6.470428765386069259e-01
2.000000000000000000e+00 5.192738510377313821e-01
3.000000000000000000e+00 7.423817388218241220e-01
3.000000000000000000e+00 7.054480197232445571e-01
3.000000000000000000e+00 6.540781910744298822e-01
3.000000000000000000e+00 7.573921359204296433e-01
3.000000000000000000e+00 6.218692219256870546e-01
3.000000000000000000e+00 6.677825750126794579e-01
3.000000000000000000e+00 6.713009177547604178e-01
3.000000000000000000e+00 7.084295815252095174e-01
3.000000000000000000e+00 5.700287128821108773e-01
3.000000000000000000e+00 6.567419263573519572e-01
3.000000000000000000e+00 7.264616600864061136e-01
3.000000000000000000e+00 7.759833952077415109e-01
3.000000000000000000e+00 5.828364095109482834e-01
3.000000000000000000e+00 6.950265133394738504e-01
3.000000000000000000e+00 7.005225566267111459e-01
3.000000000000000000e+00 6.085306226957354347e-01
3.000000000000000000e+00 6.307322852370254029e-01
3.000000000000000000e+00 8.307718395112111409e-01
3.000000000000000000e+00 6.486226651715677471e-01
3.000000000000000000e+00 7.274834354706074535e-01
3.000000000000000000e+00 6.603075022640509939e-01
3.000000000000000000e+00 7.632806094794665208e-01
3.000000000000000000e+00 6.657417823875835250e-01
3.000000000000000000e+00 6.945019812040345020e-01
3.000000000000000000e+00 6.420570979065797212e-01
3.000000000000000000e+00 6.844369539970187599e-01
3.000000000000000000e+00 6.218235906463920326e-01
3.000000000000000000e+00 6.307563458536639134e-01
3.000000000000000000e+00 6.387780358659055358e-01
3.000000000000000000e+00 7.612271192255495311e-01
3.000000000000000000e+00 7.455689193218659749e-01
3.000000000000000000e+00 7.209930810593453421e-01
3.000000000000000000e+00 6.368243594378730776e-01
3.000000000000000000e+00 7.295782834998475463e-01
3.000000000000000000e+00 6.513191197618296568e-01
3.000000000000000000e+00 6.863524820443062113e-01
3.000000000000000000e+00 7.444725521267345769e-01
3.000000000000000000e+00 7.182649237183115210e-01
3.000000000000000000e+00 6.419355404149754696e-01
3.000000000000000000e+00 7.457823598684708566e-01
3.000000000000000000e+00 6.667995903834300631e-01
3.000000000000000000e+00 6.871885751169719558e-01
3.000000000000000000e+00 7.639760324274248449e-01
3.000000000000000000e+00 6.624899342107821720e-01
3.000000000000000000e+00 6.181481796256041994e-01
3.000000000000000000e+00 6.229908534012829069e-01
3.000000000000000000e+00 7.401515486461005544e-01
3.000000000000000000e+00 7.592384297462027032e-01
3.000000000000000000e+00 7.216123569291585937e-01
3.000000000000000000e+00 6.111608054646487931e-01
3.000000000000000000e+00 8.017094717017824168e-01
3.000000000000000000e+00 6.739184070613044586e-01
3.000000000000000000e+00 7.280621903426390817e-01
3.000000000000000000e+00 7.232548121234722016e-01
3.000000000000000000e+00 7.848783732962362203e-01
3.000000000000000000e+00 7.312669270355744988e-01
3.000000000000000000e+00 6.332380582640131372e-01
3.000000000000000000e+00 7.058223054758127057e-01
3.000000000000000000e+00 6.831060849309890104e-01
3.000000000000000000e+00 7.253121919660204808e-01
3.000000000000000000e+00 7.598240065110166697e-01
3.000000000000000000e+00 7.274057979736607837e-01
3.000000000000000000e+00 7.066734972497143996e-01
3.000000000000000000e+00 6.900792087931546526e-01
3.000000000000000000e+00 7.943601293299337174e-01
3.000000000000000000e+00 7.114570547074228202e-01
3.000000000000000000e+00 7.715179084670882315e-01
3.000000000000000000e+00 7.893591516198491531e-01
3.000000000000000000e+00 7.604629686764192709e-01
3.000000000000000000e+00 7.554796435467153737e-01
3.000000000000000000e+00 6.336044453779569041e-01
3.000000000000000000e+00 7.241190747951039564e-01
3.000000000000000000e+00 7.530459397993747306e-01
3.000000000000000000e+00 7.579655387063630734e-01
3.000000000000000000e+00 6.584708147045322812e-01
3.000000000000000000e+00 5.927052159728323222e-01
3.000000000000000000e+00 6.312527249596635581e-01
3.000000000000000000e+00 7.341549720552349445e-01
3.000000000000000000e+00 6.067249011067799014e-01
3.000000000000000000e+00 7.287738269507432198e-01
3.000000000000000000e+00 7.153494784471026158e-01
3.000000000000000000e+00 6.578320887872248779e-01
3.000000000000000000e+00 7.027301272406696331e-01
3.000000000000000000e+00 7.932126793027850509e-01
3.000000000000000000e+00 7.094423624538304107e-01
3.000000000000000000e+00 6.505727861169819937e-01
3.000000000000000000e+00 7.389216908159365049e-01
3.000000000000000000e+00 5.544008857424173042e-01
3.000000000000000000e+00 6.475337588755996077e-01
3.000000000000000000e+00 6.470875763296057848e-01
3.000000000000000000e+00 6.366200601764232525e-01
3.000000000000000000e+00 7.106811243157918900e-01
3.000000000000000000e+00 7.149398113831434420e-01
3.000000000000000000e+00 6.428134462502247404e-01
3.000000000000000000e+00 8.039360761147472667e-01
3.000000000000000000e+00 6.163790485524826002e-01
3.000000000000000000e+00 7.949088530517487428e-01
3.000000000000000000e+00 7.958619352322907625e-01
3.000000000000000000e+00 6.912085491224039258e-01
3.000000000000000000e+00 7.412142044028778853e-01
3.000000000000000000e+00 7.521420706684949220e-01
3.000000000000000000e+00 5.816054657575957521e-01
3.000000000000000000e+00 7.067676906096452827e-01
3.000000000000000000e+00 6.309459590957979813e-01
3.000000000000000000e+00 6.388471795148953358e-01
3.000000000000000000e+00 7.146846189778759406e-01
3.000000000000000000e+00 6.571295405534971490e-01
3.000000000000000000e+00 7.126194698288990104e-01
3.000000000000000000e+00 6.734448124665991520e-01
3.000000000000000000e+00 7.264653070583271255e-01
3.000000000000000000e+00 6.312761460984697148e-01
3.000000000000000000e+00 6.814906594985200572e-01
3.000000000000000000e+00 7.113859600758191126e-01
3.000000000000000000e+00 6.415294346631604805e-01
3.000000000000000000e+00 6.905131303425108280e-01
3.000000000000000000e+00 7.514794024091853153e-01
3.000000000000000000e+00 7.556728499137019828e-01
3.000000000000000000e+00 7.065033817277657224e-01
3.000000000000000000e+00 6.414794704453163909e-01
3.000000000000000000e+00 6.930699237330486540e-01
3.000000000000000000e+00 7.056405524189711675e-01
3.000000000000000000e+00 5.983017616226151691e-01
3.000000000000000000e+00 7.142425612969791615e-01
3.000000000000000000e+00 6.270285587965498397e-01
3.000000000000000000e+00 6.721027891437614254e-01
3.000000000000000000e+00 6.956409887749768206e-01
3.000000000000000000e+00 6.424516653864341675e-01
3.000000000000000000e+00 6.793028289998064295e-01
3.000000000000000000e+00 7.507102764213545720e-01
3.000000000000000000e+00 6.041667419060410271e-01
3.000000000000000000e+00 6.853640500555516768e-01
3.000000000000000000e+00 7.481508803338471347e-01
3.000000000000000000e+00 7.040602152626214139e-01
3.000000000000000000e+00 7.379946667479668765e-01
3.000000000000000000e+00 6.921284510923718658e-01
3.000000000000000000e+00 8.159042077442472118e-01
3.000000000000000000e+00 7.512342453940962228e-01
3.000000000000000000e+00 6.634576232934533691e-01
3.000000000000000000e+00 5.292729412149475010e-01
3.000000000000000000e+00 7.119418531903664027e-01
3.000000000000000000e+00 7.271024906841482283e-01
3.000000000000000000e+00 7.699272342315163220e-01
3.000000000000000000e+00 7.458742766656250023e-01
3.000000000000000000e+00 7.119587701171596894e-01
3.000000000000000000e+00 6.644165938448857167e-01
3.000000000000000000e+00 6.923205493263674404e-01
3.000000000000000000e+00 7.086793317400079673e-01
3.000000000000000000e+00 8.229782124479408933e-01
3.000000000000000000e+00 6.532095949154970160e-01
3.000000000000000000e+00 6.472003648784492302e-01
3.000000000000000000e+00 7.299244262550111939e-01
3.000000000000000000e+00 7.227893460329654074e-01
3.000000000000000000e+00 7.165768435922207358e-01
3.000000000000000000e+00 7.479806965017027354e-01
3.000000000000000000e+00 6.530694246288782923e-01
3.000000000000000000e+00 6.542942945464533810e-01
3.000000000000000000e+00 6.247429472279156792e-01
3.000000000000000000e+00 5.961042959062726743e-01
3.000000000000000000e+00 7.086382399471152782e-01
3.000000000000000000e+00 7.666449988156720519e-01
3.000000000000000000e+00 7.391786815724055160e-01
3.000000000000000000e+00 7.592314025827089363e-01
3.000000000000000000e+00 7.170960088267784860e-01
3.000000000000000000e+00 7.386182059114259069e-01
3.000000000000000000e+00 6.104168952576113361e-01
3.000000000000000000e+00 6.229243462832029232e-01
3.000000000000000000e+00 7.276532881712985956e-01
3.000000000000000000e+00 6.791365544139248422e-01
3.000000000000000000e+00 7.374952435532126094e-01
3.000000000000000000e+00 6.836399591437900547e-01
3.000000000000000000e+00 7.502096257628503295e-01
3.000000000000000000e+00 6.785743062751500299e-01
3.000000000000000000e+00 7.122611617785562510e-01
3.000000000000000000e+00 6.472279171262719233e-01
3.000000000000000000e+00 6.772763373438541734e-01
3.000000000000000000e+00 6.941548831415049747e-01
3.000000000000000000e+00 6.620279836332042533e-01
3.000000000000000000e+00 7.435105680587531518e-01
3.000000000000000000e+00 6.454256076426684308e-01
3.000000000000000000e+00 8.304716943444665489e-01
3.000000000000000000e+00 7.014463678361275711e-01
3.000000000000000000e+00 6.966866618718909887e-01
3.000000000000000000e+00 8.145869708605233406e-01
3.000000000000000000e+00 6.544476079485539444e-01
3.000000000000000000e+00 7.007531504305928305e-01
3.000000000000000000e+00 6.477086137996256321e-01
3.000000000000000000e+00 6.456377182201610276e-01
3.000000000000000000e+00 6.816309820777372019e-01
3.000000000000000000e+00 6.307213988868043408e-01
3.000000000000000000e+00 8.050868917494038435e-01
3.000000000000000000e+00 6.794193589547881107e-01
3.000000000000000000e+00 6.776762665655530204e-01
3.000000000000000000e+00 7.045483327448356370e-01
3.000000000000000000e+00 7.482996581939185265e-01
3.000000000000000000e+00 7.096945961970728689e-01
3.000000000000000000e+00 6.809822556014168971e-01
3.000000000000000000e+00 6.436079034511151820e-01
3.000000000000000000e+00 7.194511941146743972e-01
3.000000000000000000e+00 7.341916634908520756e-01
3.000000000000000000e+00 6.493300919379908498e-01
4.000000000000000000e+00 6.032389442270247315e-01
4.000000000000000000e+00 6.751400464456390749e-01
4.000000000000000000e+00 6.036102105900729153e-01
4.000000000000000000e+00 7.113509762194589747e-01
4.000000000000000000e+00 6.134793657749239015e-01
4.000000000000000000e+00 6.695875638480734970e-01
4.000000000000000000e+00 6.905088255225223515e-01
4.000000000000000000e+00 6.952842462381861877e-01
4.000000000000000000e+00 7.274993292173848047e-01
4.000000000000000000e+00 6.934074310553052234e-01
4.000000000000000000e+00 6.651713674126421560e-01
4.000000000000000000e+00 7.332475417952803998e-01
4.000000000000000000e+00 7.056116927786912907e-01
4.000000000000000000e+00 7.008363081501637337e-01
4.000000000000000000e+00 6.500495442417205672e-01
4.000000000000000000e+00 7.315137846173972447e-01
4.000000000000000000e+00 7.256459765384907223e-01
4.000000000000000000e+00 6.132318320308928206e-01
4.000000000000000000e+00 7.351399184854128244e-01
4.000000000000000000e+00 6.054833961476142612e-01
4.000000000000000000e+00 7.389405839825211597e-01
4.000000000000000000e+00 6.783946851697147951e-01
4.000000000000000000e+00 6.831258335859768938e-01
4.000000000000000000e+00 5.957243735734135681e-01
4.000000000000000000e+00 6.836011199617657574e-01
4.000000000000000000e+00 5.951602869907886006e-01
4.000000000000000000e+00 6.416530440956773607e-01
4.000000000000000000e+00 7.222811770181903901e-01
4.000000000000000000e+00 6.792525932813482381e-01
4.000000000000000000e+00 6.864022819015314081e-01
4.000000000000000000e+00 7.319130574322947336e-01
4.000000000000000000e+00 6.592115497000450297e-01
4.000000000000000000e+00 6.802593864172852278e-01
4.000000000000000000e+00 6.224493791919140095e-01
4.000000000000000000e+00 6.782304731537441844e-01
4.000000000000000000e+00 6.335487640476471505e-01
4.000000000000000000e+00 7.220862540516675976e-01
4.000000000000000000e+00 6.955284489742880050e-01
4.000000000000000000e+00 6.075121922083440706e-01
4.000000000000000000e+00 7.259557719268349141e-01
4.000000000000000000e+00 6.607638409357629028e-01
4.000000000000000000e+00 7.124249652370118202e-01
4.000000000000000000e+00 6.371706012396274321e-01
4.000000000000000000e+00 6.617099267696776588e-01
4.000000000000000000e+00 6.715070249749949260e-01
4.000000000000000000e+00 6.654343136704988781e-01
4.000000000000000000e+00 6.201705034590957455e-01
4.000000000000000000e+00 6.861046137642269338e-01
4.000000000000000000e+00 7.504878133801521356e-01
4.000000000000000000e+00 6.032723101215932138e-01
4.000000000000000000e+00 6.610970914337761517e-01
4.000000000000000000e+00 6.606737002184764895e-01
4.000000000000000000e+00 6.984336620976661081e-01
4.000000000000000000e+00 6.402882841019802429e-01
4.000000000000000000e+00 6.583800933451068316e-01
4.000000000000000000e+00 6.818608636010776713e-01
4.000000000000000000e+00 6.565558378150196939e-01
4.000000000000000000e+00 7.354304846054727784e-01
4.000000000000000000e+00 7.187497640161565338e-01
4.000000000000000000e+00 6.554394789968394086e-01
4.000000000000000000e+00 6.842672153030089355e-01
4.000000000000000000e+00 6.902007969751550176e-01
4.000000000000000000e+00 6.764648118888563211e-01
4.000000000000000000e+00 7.193603200613717386e-01
4.000000000000000000e+00 6.821087194612819316e-01
4.000000000000000000e+00 6.218779094741686553e-01
4.000000000000000000e+00 6.372232104132570241e-01
4.000000000000000000e+00 6.483359088542267612e-01
4.000000000000000000e+00 6.701593387046228534e-01
4.000000000000000000e+00 6.733924781833285911e-01
4.000000000000000000e+00 6.535297891028403194e-01
4.000000000000000000e+00 6.769537948399669824e-01
4.000000000000000000e+00 7.282638728559835961e-01
4.000000000000000000e+00 6.543935818787683933e-01
4.000000000000000000e+00 6.749955093792816552e-01
4.000000000000000000e+00 6.872184876881581861e-01
4.000000000000000000e+00 6.662762353075940558e-01
4.000000000000000000e+00 7.106949417374728295e-01
4.000000000000000000e+00 6.974537910293876486e-01
4.000000000000000000e+00 6.456073401812890689e-01
4.000000000000000000e+00 6.784713709463873199e-01
4.000000000000000000e+00 7.463076513378082977e-01
4.000000000000000000e+00 6.887795398664515734e-01
4.000000000000000000e+00 7.447126523475107174e-01
4.000000000000000000e+00 6.548880953211934086e-01
4.000000000000000000e+00 6.430457816845922547e-01
4.000000000000000000e+00 6.963292211327192227e-01
4.000000000000000000e+00 7.046295275952608739e-01
4.000000000000000000e+00 6.680818773423924384e-01
4.000000000000000000e+00 6.491264330828596663e-01
4.000000000000000000e+00 6.200023280503191847e-01
4.000000000000000000e+00 6.144242936826057599e-01
4.000000000000000000e+00 6.811715958449767738e-01
4.000000000000000000e+00 6.680715256942411084e-01
4.000000000000000000e+00 6.427393237451223262e-01
4.000000000000000000e+00 6.987142335371111512e-01
4.000000000000000000e+00 6.626036957752414747e-01
4.000000000000000000e+00 7.352031464916682912e-01
4.000000000000000000e+00 6.988984711718443377e-01
4.000000000000000000e+00 6.639867970451004409e-01
4.000000000000000000e+00 6.877997330939530363e-01
4.000000000000000000e+00 6.425627004586716984e-01
4.000000000000000000e+00 6.610715642171275386e-01
4.000000000000000000e+00 7.070254923672448788e-01
4.000000000000000000e+00 5.997304453492308118e-01
4.000000000000000000e+00 6.626745310842561132e-01
4.000000000000000000e+00 6.703698081121168828e-01
4.000000000000000000e+00 6.585698823065655461e-01
4.000000000000000000e+00 7.078221733101250912e-01
4.000000000000000000e+00 7.301630666739326037e-01
4.000000000000000000e+00 6.729225958065898627e-01
4.000000000000000000e+00 6.487087965212229301e-01
4.000000000000000000e+00 7.262649196055397383e-01
4.000000000000000000e+00 6.625387021708455393e-01
4.000000000000000000e+00 6.523370117503217713e-01
4.000000000000000000e+00 6.214340955627700724e-01
4.000000000000000000e+00 6.952795887986925605e-01
4.000000000000000000e+00 7.456234618333180686e-01
4.000000000000000000e+00 6.545472023101265302e-01
4.000000000000000000e+00 6.531594348299468722e-01
4.000000000000000000e+00 6.968530816448292864e-01
4.000000000000000000e+00 7.129406807269131896e-01
4.000000000000000000e+00 6.905056494412459278e-01
4.000000000000000000e+00 6.463853838956654663e-01
4.000000000000000000e+00 7.342630595518755410e-01
4.000000000000000000e+00 6.589187706053867277e-01
4.000000000000000000e+00 6.615000661477583588e-01
4.000000000000000000e+00 6.349444494873105471e-01
4.000000000000000000e+00 6.924471650460098937e-01
4.000000000000000000e+00 7.489150529443520110e-01
4.000000000000000000e+00 6.629549255704405564e-01
4.000000000000000000e+00 6.702287571299508917e-01
4.000000000000000000e+00 7.494712397849256913e-01
4.000000000000000000e+00 7.559799611587054713e-01
4.000000000000000000e+00 6.416015326435370314e-01
4.000000000000000000e+00 6.943428162509854840e-01
4.000000000000000000e+00 7.113107869709216491e-01
4.000000000000000000e+00 6.765625999648320343e-01
4.000000000000000000e+00 6.889504518475726424e-01
4.000000000000000000e+00 6.467525680275630906e-01
4.000000000000000000e+00 7.082460521473137316e-01
4.000000000000000000e+00 7.502853740731901810e-01
4.000000000000000000e+00 6.085049815010070695e-01
4.000000000000000000e+00 6.920856205869135858e-01
4.000000000000000000e+00 6.864947436944607295e-01
4.000000000000000000e+00 7.286868789480424047e-01
4.000000000000000000e+00 6.333475629101819049e-01
4.000000000000000000e+00 6.625237810958412021e-01
4.000000000000000000e+00 6.397399566989391273e-01
4.000000000000000000e+00 6.741702391258908023e-01
4.000000000000000000e+00 7.650817300827073009e-01
4.000000000000000000e+00 6.970338027480967868e-01
4.000000000000000000e+00 6.620985912750591007e-01
4.000000000000000000e+00 6.241758283990085365e-01
4.000000000000000000e+00 6.623704746428563661e-01
4.000000000000000000e+00 7.313052869607548079e-01
4.000000000000000000e+00 6.643400402919179548e-01
4.000000000000000000e+00 7.113314578077558625e-01
4.000000000000000000e+00 6.872257108572390472e-01
4.000000000000000000e+00 6.967108862022871607e-01
4.000000000000000000e+00 6.888800280320314107e-01
4.000000000000000000e+00 7.079792714262583830e-01
4.000000000000000000e+00 6.594631725772973629e-01
4.000000000000000000e+00 7.622634235619031307e-01
4.000000000000000000e+00 6.963816451615124636e-01
4.000000000000000000e+00 7.313759912390597195e-01
4.000000000000000000e+00 6.837283359675017103e-01
4.000000000000000000e+00 6.589156010478343095e-01
4.000000000000000000e+00 7.023969410991962592e-01
4.000000000000000000e+00 6.001235770556153648e-01
4.000000000000000000e+00 7.087689963747766386e-01
4.000000000000000000e+00 6.783905907094640586e-01
4.000000000000000000e+00 7.105192102650047525e-01
4.000000000000000000e+00 7.476839746189567482e-01
4.000000000000000000e+00 6.278469666522578096e-01
4.000000000000000000e+00 6.600894926326414947e-01
4.000000000000000000e+00 7.153044988023213868e-01
4.000000000000000000e+00 6.702801121782884231e-01
4.000000000000000000e+00 6.790503708607082967e-01
4.000000000000000000e+00 7.130900223854502729e-01
4.000000000000000000e+00 7.153782625355155078e-01
4.000000000000000000e+00 6.778777002961390297e-01
4.000000000000000000e+00 6.972873606838050353e-01
4.000000000000000000e+00 6.593495421831859771e-01
4.000000000000000000e+00 7.991725514863089463e-01
4.000000000000000000e+00 7.114937882618764808e-01
4.000000000000000000e+00 6.883754263464868517e-01
4.000000000000000000e+00 6.447099152015074441e-01
4.000000000000000000e+00 7.000760050269344559e-01
4.000000000000000000e+00 7.259338982195299161e-01
4.000000000000000000e+00 6.649152663175479372e-01
4.000000000000000000e+00 6.778702202220449058e-01
4.000000000000000000e+00 6.435309326931942797e-01
4.000000000000000000e+00 7.226072782534201933e-01
4.000000000000000000e+00 6.272387193681472350e-01
4.000000000000000000e+00 7.720985438469391005e-01
4.000000000000000000e+00 7.123209774717947917e-01
4.000000000000000000e+00 6.305313449646972046e-01
4.000000000000000000e+00 6.261410212220894778e-01
4.000000000000000000e+00 7.073162177236060888e-01
5.000000000000000000e+00 6.069351844971172527e-01
5.000000000000000000e+00 5.947554531518741694e-01
5.000000000000000000e+00 6.132299323469966312e-01
5.000000000000000000e+00 5.635250703223558810e-01
5.000000000000000000e+00 6.125034147805065166e-01
5.000000000000000000e+00 6.409198725288193232e-01
5.000000000000000000e+00 5.468694923287662490e-01
5.000000000000000000e+00 6.528373621435843432e-01
5.000000000000000000e+00 6.476185861666189370e-01
5.000000000000000000e+00 5.694834418656842256e-01
5.000000000000000000e+00 6.733817107750749154e-01
5.000000000000000000e+00 6.519826474159799989e-01
5.000000000000000000e+00 6.306837796689360731e-01
5.000000000000000000e+00 6.277704964816738231e-01
5.000000000000000000e+00 5.880222937688522888e-01
5.000000000000000000e+00 6.248129082416250535e-01
5.000000000000000000e+00 7.052785027634348447e-01
5.000000000000000000e+00 5.826299565064591013e-01
5.000000000000000000e+00 5.634763047930726465e-01
5.000000000000000000e+00 5.743975088114382510e-01
5.000000000000000000e+00 6.138847434706513617e-01
5.000000000000000000e+00 6.272200625441444188e-01
5.000000000000000000e+00 5.961792663339166021e-01
5.000000000000000000e+00 5.793464103583810809e-01
5.000000000000000000e+00 6.518259865851553370e-01
5.000000000000000000e+00 6.177646471060695976e-01
5.000000000000000000e+00 6.275720369566601953e-01
5.000000000000000000e+00 6.409880063234381087e-01
5.000000000000000000e+00 6.512309092875855354e-01
5.000000000000000000e+00 6.168090101210181864e-01
5.000000000000000000e+00 6.030861090562027460e-01
5.000000000000000000e+00 6.583882656326888183e-01
5.000000000000000000e+00 5.886947615415485391e-01
5.000000000000000000e+00 6.519234603906320924e-01
5.000000000000000000e+00 6.039944211806224095e-01
5.000000000000000000e+00 6.542028919711218027e-01
5.000000000000000000e+00 6.186294819980542314e-01
5.000000000000000000e+00 6.005356956871524821e-01
5.000000000000000000e+00 6.238738492907632827e-01
5.000000000000000000e+00 5.982824345685752165e-01
5.000000000000000000e+00 6.800841143503785213e-01
5.000000000000000000e+00 6.199776479683277719e-01
5.000000000000000000e+00 5.830352567557074428e-01
5.000000000000000000e+00 6.393268699060298266e-01
5.000000000000000000e+00 6.129030452438490872e-01
5.000000000000000000e+00 6.189939980961826071e-01
5.000000000000000000e+00 6.250002702436361357e-01
5.000000000000000000e+00 6.209239809638303909e-01
5.000000000000000000e+00 6.083251941069033331e-01
5.000000000000000000e+00 6.107070941852490442e-01
5.000000000000000000e+00 6.335664865463449535e-01
5.000000000000000000e+00 6.438971584977644103e-01
5.000000000000000000e+00 5.653287350072094819e-01
5.000000000000000000e+00 5.829582583315149336e-01
5.000000000000000000e+00 6.628201145853952481e-01
5.000000000000000000e+00 6.683676653586391181e-01
5.000000000000000000e+00 6.016962786485616776e-01
5.000000000000000000e+00 6.567032036028781494e-01
5.000000000000000000e+00 5.703001816843951133e-01
5.000000000000000000e+00 6.315686185650761786e-01
5.000000000000000000e+00 5.755779470263163722e-01
5.000000000000000000e+00 6.140892520604517291e-01
5.000000000000000000e+00 6.125175153626406521e-01
5.000000000000000000e+00 5.753462016273276358e-01
5.000000000000000000e+00 5.269662311780629604e-01
5.000000000000000000e+00 6.498323155099794413e-01
5.000000000000000000e+00 6.181166326808293920e-01
5.000000000000000000e+00 6.489096548509782902e-01
5.000000000000000000e+00 6.485592161176907400e-01
5.000000000000000000e+00 6.026550764037467145e-01
5.000000000000000000e+00 5.669810864973428011e-01
5.000000000000000000e+00 6.809991800541644880e-01
5.000000000000000000e+00 5.949668048432710243e-01
5.000000000000000000e+00 6.121240131497334147e-01
5.000000000000000000e+00 6.459868415889350457e-01
5.000000000000000000e+00 5.868859174373420862e-01
5.000000000000000000e+00 6.860215564261900045e-01
5.000000000000000000e+00 5.346452380321481401e-01
5.000000000000000000e+00 5.621179157855566988e-01
5.000000000000000000e+00 6.279281042392933498e-01
5.000000000000000000e+00 6.361153189872259528e-01
5.000000000000000000e+00 6.711576045925036205e-01
5.000000000000000000e+00 5.978489751364323146e-01
5.000000000000000000e+00 5.706247331988864024e-01
5.000000000000000000e+00 5.957057798629197265e-01
5.000000000000000000e+00 6.607047979013461747e-01
5.000000000000000000e+00 5.876516341105372243e-01
5.000000000000000000e+00 5.594446186191416315e-01
5.000000000000000000e+00 5.998959441738658249e-01
5.000000000000000000e+00 6.291923495984621528e-01
5.000000000000000000e+00 6.047304929675916263e-01
5.000000000000000000e+00 6.208705944695177559e-01
5.000000000000000000e+00 6.830005255425385391e-01
5.000000000000000000e+00 6.634650819403329347e-01
5.000000000000000000e+00 6.034874952370261614e-01
5.000000000000000000e+00 6.355292517212958181e-01
5.000000000000000000e+00 6.275735986846314729e-01
5.000000000000000000e+00 6.182064828955058378e-01
5.000000000000000000e+00 5.426921606777839191e-01
5.000000000000000000e+00 6.028465777675383608e-01
5.000000000000000000e+00 6.211535907765890485e-01
5.000000000000000000e+00 5.866190853967598873e-01
5.000000000000000000e+00 6.406088178044982984e-01
5.000000000000000000e+00 6.600038717449661085e-01
5.000000000000000000e+00 5.731814113209675599e-01
5.000000000000000000e+00 5.928300996350297503e-01
5.000000000000000000e+00 6.341629544727591661e-01
5.000000000000000000e+00 6.020437741393743769e-01
5.000000000000000000e+00 5.836115019657357461e-01
5.000000000000000000e+00 6.517175824629526382e-01
5.000000000000000000e+00 6.238387255843814705e-01
5.000000000000000000e+00 5.788763776170198216e-01
5.000000000000000000e+00 5.994095658248499436e-01
5.000000000000000000e+00 5.652396224255181734e-01
5.000000000000000000e+00 6.147915722530296057e-01
5.000000000000000000e+00 6.437525853841806756e-01
5.000000000000000000e+00 6.497715543026132412e-01
5.000000000000000000e+00 6.609821004784557363e-01
5.000000000000000000e+00 6.264092874641309372e-01
5.000000000000000000e+00 6.795467085782274097e-01
5.000000000000000000e+00 6.667562007568627047e-01
5.000000000000000000e+00 6.851974717039651663e-01
5.000000000000000000e+00 6.208690018637206265e-01
5.000000000000000000e+00 6.516234449049439492e-01
5.000000000000000000e+00 5.547055550241697386e-01
5.000000000000000000e+00 5.888036870734389971e-01
5.000000000000000000e+00 5.703997703278463893e-01
5.000000000000000000e+00 5.820549365771884309e-01
5.000000000000000000e+00 5.475627739096743385e-01
5.000000000000000000e+00 5.628549756128383708e-01
5.000000000000000000e+00 6.005701897393275202e-01
5.000000000000000000e+00 6.517952208410725534e-01
5.000000000000000000e+00 6.075967428854931462e-01
5.000000000000000000e+00 6.370017934443215069e-01
5.000000000000000000e+00 6.383997736798225908e-01
5.000000000000000000e+00 6.774855640580014216e-01
5.000000000000000000e+00 6.674296166630857563e-01
5.000000000000000000e+00 5.883745270357360058e-01
5.000000000000000000e+00 5.776889460826053480e-01
5.000000000000000000e+00 6.087328190210145040e-01
5.000000000000000000e+00 6.342241360555094243e-01
5.000000000000000000e+00 6.218951597129572795e-01
5.000000000000000000e+00 5.746572849948388129e-01
5.000000000000000000e+00 6.901792991442378122e-01
5.000000000000000000e+00 6.037137402027200617e-01
5.000000000000000000e+00 6.382824433067892933e-01
5.000000000000000000e+00 5.980610389145966099e-01
5.000000000000000000e+00 6.163306573734962379e-01
5.000000000000000000e+00 6.320306816635551383e-01
5.000000000000000000e+00 6.096517325474987148e-01
5.000000000000000000e+00 6.075878884944442282e-01
5.000000000000000000e+00 6.503515079979921287e-01
5.000000000000000000e+00 6.156281018727616239e-01
5.000000000000000000e+00 6.175460478728117542e-01
5.000000000000000000e+00 5.936729059107976880e-01
5.000000000000000000e+00 5.897692263044934657e-01
5.000000000000000000e+00 5.936542070240534708e-01
5.000000000000000000e+00 5.461331354432462648e-01
5.000000000000000000e+00 5.937068716199462859e-01
5.000000000000000000e+00 6.399754997764237618e-01
5.000000000000000000e+00 5.847431889175845887e-01
5.000000000000000000e+00 6.335368180426496076e-01
5.000000000000000000e+00 6.293089702682899134e-01
5.000000000000000000e+00 6.544260730640263368e-01
5.000000000000000000e+00 6.651568338967174254e-01
5.000000000000000000e+00 6.130670134870309651e-01
5.000000000000000000e+00 6.212699515374298098e-01
5.000000000000000000e+00 6.728650248684889812e-01
5.000000000000000000e+00 5.434292026384686114e-01
5.000000000000000000e+00 5.431587175632566211e-01
5.000000000000000000e+00 5.693209218072275979e-01
5.000000000000000000e+00 6.371365469075922494e-01
5.000000000000000000e+00 6.062389000237217163e-01
5.000000000000000000e+00 6.773354886394076235e-01
5.000000000000000000e+00 5.848572766430709668e-01
5.000000000000000000e+00 5.608686065194276038e-01
5.000000000000000000e+00 6.172690215945436654e-01
5.000000000000000000e+00 6.462256967612136638e-01
5.000000000000000000e+00 6.102722214477320772e-01
5.000000000000000000e+00 6.109793689824731810e-01
5.000000000000000000e+00 5.722955998308743020e-01
5.000000000000000000e+00 5.833283123782100343e-01
5.000000000000000000e+00 5.726373463149071474e-01
5.000000000000000000e+00 6.309422738202316028e-01
5.000000000000000000e+00 6.866894936549283734e-01
5.000000000000000000e+00 6.131398646499756078e-01
5.000000000000000000e+00 6.512513179448313760e-01
5.000000000000000000e+00 6.644325512113604670e-01
5.000000000000000000e+00 6.102718967974748443e-01
5.000000000000000000e+00 6.199449394997760265e-01
5.000000000000000000e+00 5.886939807867991314e-01
5.000000000000000000e+00 6.471704312228346856e-01
5.000000000000000000e+00 5.820289525707068590e-01
5.000000000000000000e+00 6.609874227473291342e-01
5.000000000000000000e+00 6.095477767342041275e-01
5.000000000000000000e+00 6.365909997945092824e-01
5.000000000000000000e+00 6.169956147546493685e-01
5.000000000000000000e+00 6.520392658612994552e-01
5.000000000000000000e+00 5.402257228643151388e-01
5.000000000000000000e+00 5.984352660095885179e-01
6.000000000000000000e+00 4.830454045154655707e-01
6.000000000000000000e+00 5.197748911022380680e-01
6.000000000000000000e+00 5.338248849681117569e-01
6.000000000000000000e+00 4.516833120282070513e-01
6.000000000000000000e+00 5.335168627428147348e-01
6.000000000000000000e+00 5.584539061014595074e-01
6.000000000000000000e+00 4.748511131879828984e-01
6.000000000000000000e+00 5.355614225045715049e-01
6.000000000000000000e+00 5.157102547251852798e-01
6.000000000000000000e+00 5.746006439735307225e-01
6.000000000000000000e+00 4.746089238966318957e-01
6.000000000000000000e+00 4.101850835239418402e-01
6.000000000000000000e+00 4.923879622520436206e-01
6.000000000000000000e+00 4.840357686601890475e-01
6.000000000000000000e+00 4.953583503923305043e-01
6.000000000000000000e+00 4.725563373725050198e-01
6.000000000000000000e+00 4.936662577675250407e-01
6.000000000000000000e+00 5.015491690293633065e-01
6.000000000000000000e+00 4.744349585466685615e-01
6.000000000000000000e+00 4.484990070775860538e-01
6.000000000000000000e+00 4.781101072612411462e-01
6.000000000000000000e+00 4.948382313656533027e-01
6.000000000000000000e+00 5.061435490523089609e-01
6.000000000000000000e+00 4.268034778543338681e-01
6.000000000000000000e+00 5.125344053734485206e-01
6.000000000000000000e+00 5.104962785345300569e-01
6.000000000000000000e+00 5.059663776123195511e-01
6.000000000000000000e+00 5.368507769754288228e-01
6.000000000000000000e+00 4.651793867074561217e-01
6.000000000000000000e+00 4.624607057470476179e-01
6.000000000000000000e+00 4.644819625599413970e-01
6.000000000000000000e+00 4.503748166426485566e-01
6.000000000000000000e+00 5.072284659599770595e-01
6.000000000000000000e+00 4.984977257777988280e-01
6.000000000000000000e+00 4.609656735364682234e-01
6.000000000000000000e+00 5.154237949622775261e-01
6.000000000000000000e+00 5.371529139153142784e-01
6.000000000000000000e+00 5.024593352380257727e-01
6.000000000000000000e+00 4.943035081748020088e-01
6.000000000000000000e+00 4.625973129818177210e-01
6.000000000000000000e+00 4.760770332704084562e-01
6.000000000000000000e+00 5.396893899449672904e-01
6.000000000000000000e+00 5.071315890772113422e-01
6.000000000000000000e+00 4.208728057734260619e-01
6.000000000000000000e+00 4.950536388778182251e-01
6.000000000000000000e+00 4.491516097120722972e-01
6.000000000000000000e+00 4.734340094368098550e-01
6.000000000000000000e+00 4.886031097766762032e-01
6.000000000000000000e+00 4.867598969437293421e-01
6.000000000000000000e+00 5.230932357438974334e-01
6.000000000000000000e+00 4.496558770184296838e-01
6.000000000000000000e+00 5.286189035338462183e-01
6.000000000000000000e+00 4.746189485939658059e-01
6.000000000000000000e+00 4.526789590105759764e-01
6.000000000000000000e+00 4.645030686138955089e-01
6.000000000000000000e+00 4.938452142192022443e-01
6.000000000000000000e+00 5.178503822648519161e-01
6.000000000000000000e+00 4.983327929018945279e-01
6.000000000000000000e+00 5.200616240198157048e-01
6.000000000000000000e+00 5.134741808309166711e-01
6.000000000000000000e+00 5.307657324648390462e-01
6.000000000000000000e+00 4.940327194121112431e-01
6.000000000000000000e+00 4.918272351861553426e-01
6.000000000000000000e+00 4.094851279393226795e-01
6.000000000000000000e+00 4.861922960197427868e-01
6.000000000000000000e+00 4.624558248222980228e-01
6.000000000000000000e+00 4.918339592881454392e-01
6.000000000000000000e+00 4.630052106353729213e-01
6.000000000000000000e+00 4.887318331344911448e-01
6.000000000000000000e+00 5.389233864915374816e-01
6.000000000000000000e+00 4.753587565321987229e-01
6.000000000000000000e+00 4.584728454627602923e-01
6.000000000000000000e+00 4.827725438044838113e-01
6.000000000000000000e+00 4.970079007387702696e-01
6.000000000000000000e+00 4.926118593134940493e-01
6.000000000000000000e+00 5.193171529655975505e-01
6.000000000000000000e+00 5.347548869835384577e-01
6.000000000000000000e+00 4.517195677377540686e-01
6.000000000000000000e+00 4.796264907970048674e-01
6.000000000000000000e+00 5.072151711138246366e-01
6.000000000000000000e+00 5.079626790448780183e-01
6.000000000000000000e+00 4.822016617697910124e-01
6.000000000000000000e+00 4.511767034555012046e-01
6.000000000000000000e+00 4.711048531197806200e-01
6.000000000000000000e+00 4.982845100158332929e-01
6.000000000000000000e+00 5.742579478355819278e-01
6.000000000000000000e+00 4.445057523221180307e-01
6.000000000000000000e+00 4.699099237674577711e-01
6.000000000000000000e+00 4.525223156025271476e-01
6.000000000000000000e+00 4.854511166061807326e-01
6.000000000000000000e+00 4.783691085354921935e-01
6.000000000000000000e+00 4.777010711955210764e-01
6.000000000000000000e+00 4.523262868622880406e-01
6.000000000000000000e+00 4.460559787405634635e-01
6.000000000000000000e+00 5.097798148504053550e-01
6.000000000000000000e+00 5.369620951706767231e-01
6.000000000000000000e+00 4.836111531344619019e-01
6.000000000000000000e+00 5.263631856395672992e-01
6.000000000000000000e+00 4.889943775880760679e-01
6.000000000000000000e+00 4.875903002246270157e-01
6.000000000000000000e+00 5.197387731621365692e-01
6.000000000000000000e+00 4.866443123304770024e-01
6.000000000000000000e+00 5.221057864060737463e-01
6.000000000000000000e+00 4.662024222094840464e-01
6.000000000000000000e+00 5.399316636911897227e-01
6.000000000000000000e+00 5.420775315545339756e-01
6.000000000000000000e+00 4.340063290741719149e-01
6.000000000000000000e+00 4.303116232749618630e-01
6.000000000000000000e+00 4.728466409380772673e-01
6.000000000000000000e+00 4.840021825640346553e-01
6.000000000000000000e+00 5.618733476304220709e-01
6.000000000000000000e+00 4.971964005771144501e-01
6.000000000000000000e+00 5.146349897803788043e-01
6.000000000000000000e+00 5.053556173539610619e-01
6.000000000000000000e+00 4.890300914857706460e-01
6.000000000000000000e+00 5.069483768261913159e-01
6.000000000000000000e+00 4.819495472959487437e-01
6.000000000000000000e+00 5.491797416230557172e-01
6.000000000000000000e+00 4.702273485877054848e-01
6.000000000000000000e+00 4.942511391043727942e-01
6.000000000000000000e+00 4.974332880696400450e-01
6.000000000000000000e+00 4.948653554103485397e-01
6.000000000000000000e+00 4.725233339977968905e-01
6.000000000000000000e+00 4.702956731924435307e-01
6.000000000000000000e+00 4.399384926918963323e-01
6.000000000000000000e+00 5.022236844944939493e-01
6.000000000000000000e+00 5.322629867428829709e-01
6.000000000000000000e+00 4.374952518694710801e-01
6.000000000000000000e+00 4.792071870998071415e-01
6.000000000000000000e+00 4.814754617991056640e-01
6.000000000000000000e+00 4.922527332648108933e-01
6.000000000000000000e+00 4.682869458347518887e-01
6.000000000000000000e+00 5.211073752019440564e-01
6.000000000000000000e+00 5.381514815334084156e-01
6.000000000000000000e+00 5.238027804513539776e-01
6.000000000000000000e+00 5.364944759662987339e-01
6.000000000000000000e+00 4.834472345582694897e-01
6.000000000000000000e+00 4.417269521267115917e-01
6.000000000000000000e+00 4.975503981581947399e-01
6.000000000000000000e+00 4.566318315485995982e-01
6.000000000000000000e+00 5.100244075870388194e-01
6.000000000000000000e+00 5.137030388165529926e-01
6.000000000000000000e+00 4.674552453692212839e-01
6.000000000000000000e+00 4.684858144019376502e-01
6.000000000000000000e+00 5.027213419040158504e-01
6.000000000000000000e+00 4.699771925386688198e-01
6.000000000000000000e+00 4.945927825184268656e-01
6.000000000000000000e+00 5.240031173655090857e-01
6.000000000000000000e+00 4.930622779851931980e-01
6.000000000000000000e+00 4.953544886645422363e-01
6.000000000000000000e+00 5.073658583092621743e-01
6.000000000000000000e+00 5.740218286224946231e-01
6.000000000000000000e+00 4.920115223966664009e-01
6.000000000000000000e+00 4.870083989607743025e-01
6.000000000000000000e+00 5.026570057547764536e-01
6.000000000000000000e+00 4.675042652520822184e-01
6.000000000000000000e+00 5.099505841676629236e-01
6.000000000000000000e+00 4.931529326632882460e-01
6.000000000000000000e+00 4.952057663237770524e-01
6.000000000000000000e+00 4.715863693552487246e-01
6.000000000000000000e+00 4.982838949137043949e-01
6.000000000000000000e+00 4.440802928697690222e-01
6.000000000000000000e+00 4.938977106286828178e-01
6.000000000000000000e+00 5.549713761467186535e-01
6.000000000000000000e+00 4.748593853572249390e-01
6.000000000000000000e+00 4.609504218682663468e-01
6.000000000000000000e+00 4.766127910020385161e-01
6.000000000000000000e+00 4.534220200187430994e-01
6.000000000000000000e+00 4.446511869448794840e-01
6.000000000000000000e+00 4.641193492884548299e-01
6.000000000000000000e+00 5.159283679114455845e-01
6.000000000000000000e+00 5.434756646143132919e-01
6.000000000000000000e+00 4.943771799854323468e-01
6.000000000000000000e+00 5.094781586526838657e-01
6.000000000000000000e+00 4.975417350839151931e-01
6.000000000000000000e+00 5.178123968024985757e-01
6.000000000000000000e+00 5.018522104915419391e-01
6.000000000000000000e+00 4.430471145818838941e-01
6.000000000000000000e+00 4.519248570831473910e-01
6.000000000000000000e+00 4.578346991556377921e-01
6.000000000000000000e+00 4.753173196216006202e-01
6.000000000000000000e+00 4.967407140867962090e-01
6.000000000000000000e+00 4.957944303854625590e-01
6.000000000000000000e+00 4.682252833142503956e-01
6.000000000000000000e+00 4.779476878384253391e-01
6.000000000000000000e+00 5.199630638344509004e-01
6.000000000000000000e+00 4.658637370255648280e-01
6.000000000000000000e+00 4.995420859669952307e-01
6.000000000000000000e+00 4.774459481516399872e-01
6.000000000000000000e+00 4.435128002501714795e-01
6.000000000000000000e+00 5.102037916866019041e-01
6.000000000000000000e+00 4.671448672491813614e-01
6.000000000000000000e+00 5.086235133875115499e-01
6.000000000000000000e+00 4.815247402268584276e-01
6.000000000000000000e+00 5.624383932011497444e-01
6.000000000000000000e+00 5.011038676945668291e-01
6.000000000000000000e+00 4.366299884474173498e-01
6.000000000000000000e+00 4.880842903505765995e-01
6.000000000000000000e+00 5.007426386801910878e-01
6.000000000000000000e+00 4.999589178690884150e-01
7.000000000000000000e+00 1.833572174161600018e-13
7.000000000000000000e+00 1.761062575791871595e-13
7.000000000000000000e+00 7.221544374093850947e-13
7.000000000000000000e+00 7.956034445329633371e-13
7.000000000000000000e+00 2.463046816285350411e-13
7.000000000000000000e+00 6.367776563333548035e-13
7.000000000000000000e+00 1.631001608080832954e-12
7.000000000000000000e+00 2.298172126484242228e-13
7.000000000000000000e+00 1.125616642118759932e-12
7.000000000000000000e+00 6.591907872140174407e-13
7.000000000000000000e+00 3.120525058288709613e-13
7.000000000000000000e+00 8.934907748484855994e-13
7.000000000000000000e+00 4.122657616564929472e-12
7.000000000000000000e+00 4.131489334034626404e-12
7.000000000000000000e+00 1.585033427445962490e-12
7.000000000000000000e+00 7.167914014192831175e-13
7.000000000000000000e+00 4.023160805289178783e-13
7.000000000000000000e+00 1.059619916972927900e-12
7.000000000000000000e+00 1.619432325135641693e-12
7.000000000000000000e+00 3.416072749125407333e-13
7.000000000000000000e+00 8.814310708215958137e-13
7.000000000000000000e+00 1.191750694086275417e-12
7.000000000000000000e+00 1.739544417603642583e-12
7.000000000000000000e+00 7.523825043160461781e-12
7.000000000000000000e+00 5.927472831815006772e-13
7.000000000000000000e+00 6.303807161358259275e-13
7.000000000000000000e+00 9.771017555719389995e-12
7.000000000000000000e+00 4.304184350804653602e-13
7.000000000000000000e+00 1.379554775335712537e-13
7.000000000000000000e+00 3.232003523831384208e-13
7.000000000000000000e+00 3.442627753650365872e-13
7.000000000000000000e+00 1.037109692019589085e-12
7.000000000000000000e+00 1.270475395831307450e-11
7.000000000000000000e+00 1.635003031108960792e-12
7.000000000000000000e+00 3.430946805525089699e-12
7.000000000000000000e+00 1.292858577377871016e-12
7.000000000000000000e+00 1.196789215570976265e-11
7.000000000000000000e+00 6.095429383765225067e-12
7.000000000000000000e+00 2.781390495203638062e-13
7.000000000000000000e+00 9.406040702872258838e-13
7.000000000000000000e+00 3.121403107429319622e-13
7.000000000000000000e+00 1.201280674389653893e-12
7.000000000000000000e+00 1.789320005347072077e-13
7.000000000000000000e+00 4.954777522995867798e-13
7.000000000000000000e+00 1.406928796912777633e-12
7.000000000000000000e+00 2.024894966417829198e-13
7.000000000000000000e+00 4.356348989317579180e-13
7.000000000000000000e+00 1.912409297398697189e-13
7.000000000000000000e+00 2.383085367646144486e-12
7.000000000000000000e+00 2.088841947090536112e-12
7.000000000000000000e+00 1.006064589231835978e-12
7.000000000000000000e+00 7.307120849245491480e-13
7.000000000000000000e+00 1.484367074637320119e-13
7.000000000000000000e+00 5.462547881121872199e-13
7.000000000000000000e+00 1.143266590719210728e-12
7.000000000000000000e+00 1.589247802553179052e-12
7.000000000000000000e+00 5.027158891526953038e-13
7.000000000000000000e+00 8.394211636621616352e-13
7.000000000000000000e+00 3.433189828294350526e-13
7.000000000000000000e+00 7.468069098912697126e-13
7.000000000000000000e+00 7.078416773389235596e-13
7.000000000000000000e+00 5.712751105769974025e-13
7.000000000000000000e+00 4.028290284512765009e-12
7.000000000000000000e+00 6.234471850373840045e-12
7.000000000000000000e+00 5.939594912090074196e-13
7.000000000000000000e+00 7.274455516274503409e-13
7.000000000000000000e+00 3.602011392291322337e-13
7.000000000000000000e+00 2.156090250295286361e-13
7.000000000000000000e+00 1.546653034193028457e-12
7.000000000000000000e+00 2.283304673587486663e-13
7.000000000000000000e+00 8.033244335081914677e-12
7.000000000000000000e+00 4.432556773219954379e-13
7.000000000000000000e+00 8.362898159031965905e-13
7.000000000000000000e+00 1.009239552024737879e-11
7.000000000000000000e+00 1.109292862487945749e-12
7.000000000000000000e+00 3.462315945092518995e-12
7.000000000000000000e+00 4.860152845666995988e-13
7.000000000000000000e+00 1.051500472390580790e-12
7.000000000000000000e+00 1.920644600908186972e-12
7.000000000000000000e+00 3.465305499370711980e-12
7.000000000000000000e+00 1.280939533378039786e-12
7.000000000000000000e+00 2.010732096878056948e-13
7.000000000000000000e+00 3.224153831152923549e-12
7.000000000000000000e+00 1.771108556648677112e-12
7.000000000000000000e+00 5.977064789234328261e-13
7.000000000000000000e+00 7.097995509924372105e-12
7.000000000000000000e+00 1.039130549099244086e-12
7.000000000000000000e+00 1.269558866506384112e-12
7.000000000000000000e+00 2.458483284263609224e-13
7.000000000000000000e+00 1.783388764208364426e-13
7.000000000000000000e+00 2.439601220458200991e-12
7.000000000000000000e+00 5.812614318473016550e-13
7.000000000000000000e+00 8.535026573886929406e-13
7.000000000000000000e+00 1.693444791254169953e-12
7.000000000000000000e+00 5.847680686359977471e-13
7.000000000000000000e+00 2.709052545139058500e-12
7.000000000000000000e+00 4.243843584238228703e-13
7.000000000000000000e+00 2.680087264064965920e-13
7.000000000000000000e+00 1.284151652398076244e-12
7.000000000000000000e+00 8.755377912286927691e-13
7.000000000000000000e+00 3.911907381766743265e-13
7.000000000000000000e+00 1.004397644437112333e-12
7.000000000000000000e+00 1.250830367055659298e-12
7.000000000000000000e+00 2.636976303942503372e-12
7.000000000000000000e+00 5.566525626025100547e-12
7.000000000000000000e+00 3.191533572976506273e-13
7.000000000000000000e+00 5.863074620186666854e-11
7.000000000000000000e+00 3.543967806872882793e-12
7.000000000000000000e+00 2.051317962997906408e-12
7.000000000000000000e+00 3.688012202074016659e-13
7.000000000000000000e+00 3.053524495066611090e-12
7.000000000000000000e+00 3.841566432994884912e-12
7.000000000000000000e+00 3.943080696294311834e-12
7.000000000000000000e+00 9.857142052417525120e-13
7.000000000000000000e+00 3.672451130634413960e-13
7.000000000000000000e+00 1.070411008545410908e-12
7.000000000000000000e+00 5.010899709832499459e-13
7.000000000000000000e+00 3.281090615751978039e-13
7.000000000000000000e+00 1.811039191522756489e-12
7.000000000000000000e+00 8.316991610838659244e-12
7.000000000000000000e+00 1.694507999755294411e-13
7.000000000000000000e+00 5.331729632172137888e-13
7.000000000000000000e+00 1.425436282933756133e-12
7.000000000000000000e+00 2.029764072202295239e-13
7.000000000000000000e+00 4.792027049517867443e-13
7.000000000000000000e+00 5.391754949291722109e-12
7.000000000000000000e+00 2.175153357098790701e-13
7.000000000000000000e+00 1.723468644002788799e-13
7.000000000000000000e+00 2.351080416856134196e-12
7.000000000000000000e+00 2.127933144408200597e-13
7.000000000000000000e+00 4.853126257627677793e-12
7.000000000000000000e+00 4.867210289163397792e-13
7.000000000000000000e+00 4.639561100633499283e-13
7.000000000000000000e+00 4.806516443454421233e-13
7.000000000000000000e+00 4.291340961748167059e-13
7.000000000000000000e+00 8.257570320718161667e-13
7.000000000000000000e+00 4.531668363296772920e-12
7.000000000000000000e+00 6.343496513138816064e-13
7.000000000000000000e+00 2.832962041274023906e-13
7.000000000000000000e+00 5.034283002998354376e-13
7.000000000000000000e+00 2.743351886624809487e-13
7.000000000000000000e+00 1.726739225113715704e-13
7.000000000000000000e+00 1.761531334956724389e-12
7.000000000000000000e+00 1.508974677309588491e-12
7.000000000000000000e+00 1.044778834076842739e-12
7.000000000000000000e+00 3.207265110134729273e-13
7.000000000000000000e+00 2.910230763485412979e-13
7.000000000000000000e+00 4.274104697558510608e-12
7.000000000000000000e+00 3.785386515812773025e-12
7.000000000000000000e+00 9.749799321144632264e-13
7.000000000000000000e+00 2.093019028195687234e-13
7.000000000000000000e+00 5.841767375978206664e-12
7.000000000000000000e+00 6.081538341590322305e-13
7.000000000000000000e+00 1.471414085879739603e-12
7.000000000000000000e+00 6.662603744180452638e-13
7.000000000000000000e+00 1.535382811813370293e-12
7.000000000000000000e+00 5.677261602625502060e-13
7.000000000000000000e+00 2.056698604259356852e-13
7.000000000000000000e+00 1.088887041765862431e-12
7.000000000000000000e+00 9.301852685650201127e-13
7.000000000000000000e+00 6.290062466718441154e-12
7.000000000000000000e+00 9.529044161228219033e-13
7.000000000000000000e+00 8.845976805660256989e-13
7.000000000000000000e+00 7.476025957547416323e-13
7.000000000000000000e+00 2.098172685816392277e-12
7.000000000000000000e+00 2.292330186281738950e-12
7.000000000000000000e+00 1.388861871472746644e-12
7.000000000000000000e+00 3.184124084853592972e-11
7.000000000000000000e+00 1.886917946694177154e-13
7.000000000000000000e+00 5.436799311494214437e-13
7.000000000000000000e+00 1.039248310531784594e-12
7.000000000000000000e+00 4.147603104087840850e-13
7.000000000000000000e+00 9.722722846192875002e-12
7.000000000000000000e+00 1.123434854598345051e-12
7.000000000000000000e+00 4.010454817378388633e-12
7.000000000000000000e+00 3.837943782682985160e-13
7.000000000000000000e+00 2.026784089721159992e-12
7.000000000000000000e+00 2.118700034282664166e-13
7.000000000000000000e+00 4.879853365701667563e-13
7.000000000000000000e+00 4.721307160516730863e-12
7.000000000000000000e+00 3.088813835064273221e-13
7.000000000000000000e+00 3.226633156164234597e-13
7.000000000000000000e+00 2.264069167687102185e-12
7.000000000000000000e+00 9.435709867299737628e-13
7.000000000000000000e+00 1.431456531800945766e-11
7.000000000000000000e+00 1.938763946195110111e-12
7.000000000000000000e+00 2.625204643344644560e-12
7.000000000000000000e+00 1.792574437846695398e-13
7.000000000000000000e+00 5.439016708013240992e-13
7.000000000000000000e+00 4.198248044192795366e-12
7.000000000000000000e+00 7.162593025958927105e-13
7.000000000000000000e+00 1.097108489589675213e-12
7.000000000000000000e+00 6.239789068875433053e-13
7.000000000000000000e+00 1.528028867619642805e-12
7.000000000000000000e+00 3.618179531016808142e-13
7.000000000000000000e+00 6.057613082261739466e-13
7.000000000000000000e+00 6.989841812263122683e-13
7.000000000000000000e+00 1.141927768093690029e-12
7.000000000000000000e+00 4.530776913022256051e-13
7.000000000000000000e+00 4.107085315494582984e-13
8.000000000000000000e+00 4.891590784967080332e-14
8.000000000000000000e+00 5.951522667110567804e-14
8.000000000000000000e+00 3.378584245245722236e-14
8.000000000000000000e+00 4.264123883317432704e-14
8.000000000000000000e+00 3.496227701923187702e-14
8.000000000000000000e+00 4.599822002699543058e-14
8.000000000000000000e+00 2.961372685138285017e-14
8.000000000000000000e+00 4.579357176377786160e-14
8.000000000000000000e+00 3.980945574360403075e-14
8.000000000000000000e+00 3.500011895721698692e-14
8.000000000000000000e+00 4.936992204133054664e-14
8.000000000000000000e+00 3.290830272921765490e-14
8.000000000000000000e+00 5.162563689328163438e-14
8.000000000000000000e+00 6.629924024575209926e-14
8.000000000000000000e+00 3.543894039700348333e-14
8.000000000000000000e+00 3.702714609831792815e-14
8.000000000000000000e+00 3.432115509183471795e-14
8.000000000000000000e+00 4.335041994597224787e-14
8.000000000000000000e+00 5.513591730219169430e-14
8.000000000000000000e+00 4.304392593145846225e-14
8.000000000000000000e+00 1.022417762801389567e-13
8.000000000000000000e+00 4.950439744026601731e-14
8.000000000000000000e+00 1.161954512849604313e-13
8.000000000000000000e+00 3.467491868253174815e-14
8.000000000000000000e+00 4.802793954925995231e-14
8.000000000000000000e+00 5.579669773031644609e-14
8.000000000000000000e+00 2.479711632497155682e-14
8.000000000000000000e+00 3.766191261190725285e-14
8.000000000000000000e+00 5.713825452863758702e-14
8.000000000000000000e+00 3.441754901053964191e-14
8.000000000000000000e+00 7.671350073052013200e-14
8.000000000000000000e+00 4.189346060254421570e-14
8.000000000000000000e+00 3.461825651905604276e-14
8.000000000000000000e+00 1.011124046839118669e-13
8.000000000000000000e+00 3.083528181246088637e-14
8.000000000000000000e+00 4.910844090238075533e-14
8.000000000000000000e+00 3.796138511428215929e-14
8.000000000000000000e+00 5.499235838764363537e-14
8.000000000000000000e+00 4.113904780342974298e-14
8.000000000000000000e+00 3.702280086826743924e-14
8.000000000000000000e+00 3.073335710265106829e-14
8.000000000000000000e+00 8.986933615675550281e-14
8.000000000000000000e+00 3.934044973205315148e-14
8.000000000000000000e+00 4.200886517264668817e-14
8.000000000000000000e+00 5.217496411967951671e-14
8.000000000000000000e+00 3.057323654118580035e-14
8.000000000000000000e+00 2.320391811587952047e-14
8.000000000000000000e+00 7.152257625163295724e-14
8.000000000000000000e+00 7.009459265001272833e-14
8.000000000000000000e+00 7.157217746424326449e-14
8.000000000000000000e+00 5.697972186332692004e-14
8.000000000000000000e+00 4.154381555087044951e-14
8.000000000000000000e+00 3.697479715138394773e-14
8.000000000000000000e+00 2.474786916958851329e-14
8.000000000000000000e+00 4.788229061515864188e-14
8.000000000000000000e+00 5.771941077146255713e-14
8.000000000000000000e+00 4.934724790293910573e-14
8.000000000000000000e+00 6.009422584824862845e-14
8.000000000000000000e+00 3.825851807508163631e-14
8.000000000000000000e+00 4.366002364671159934e-14
8.000000000000000000e+00 6.685522943587500767e-14
8.000000000000000000e+00 4.367423006067632880e-14
8.000000000000000000e+00 4.034038715862324964e-14
8.000000000000000000e+00 4.434407827420744609e-14
8.000000000000000000e+00 3.991156136986945159e-14
8.000000000000000000e+00 5.658857197473926655e-14
8.000000000000000000e+00 4.512602490130969712e-14
8.000000000000000000e+00 8.711863772714770888e-14
8.000000000000000000e+00 7.630597811352252134e-14
8.000000000000000000e+00 3.773999927736681902e-14
8.000000000000000000e+00 4.047928933121393862e-14
8.000000000000000000e+00 3.868766074329835236e-14
8.000000000000000000e+00 6.959476448845186564e-14
8.000000000000000000e+00 3.332599225652629891e-14
8.000000000000000000e+00 5.788189058358800347e-14
8.000000000000000000e+00 3.759217110063113707e-14
8.000000000000000000e+00 4.127921241923912950e-14
8.000000000000000000e+00 3.639879143923571181e-14
8.000000000000000000e+00 4.810169153980430548e-14
8.000000000000000000e+00 5.355438172169608527e-14
8.000000000000000000e+00 5.927005334248993784e-14
8.000000000000000000e+00 4.962170746807979060e-14
8.000000000000000000e+00 3.083978790133334664e-14
8.000000000000000000e+00 8.511185475091827064e-14
8.000000000000000000e+00 3.805418795587982008e-14
8.000000000000000000e+00 2.049144921343611939e-14
8.000000000000000000e+00 3.036920324466799836e-14
8.000000000000000000e+00 6.386213079675294763e-14
8.000000000000000000e+00 4.862938199403919759e-14
8.000000000000000000e+00 5.254935090546306458e-14
8.000000000000000000e+00 5.073647126804427460e-14
8.000000000000000000e+00 4.556144594753484474e-14
8.000000000000000000e+00 4.609039950322083365e-14
8.000000000000000000e+00 4.344228866269090273e-14
8.000000000000000000e+00 2.742625169291336508e-14
8.000000000000000000e+00 3.434417682971070505e-14
8.000000000000000000e+00 2.835564847022853089e-14
8.000000000000000000e+00 4.408866126823671383e-14
8.000000000000000000e+00 5.684469735955836470e-14
8.000000000000000000e+00 5.777200615091119399e-14
8.000000000000000000e+00 5.336648560663819425e-14
8.000000000000000000e+00 5.059834825017316385e-14
8.000000000000000000e+00 3.739266885351107124e-14
8.000000000000000000e+00 4.585194466589801173e-14
8.000000000000000000e+00 3.831783484195140797e-14
8.000000000000000000e+00 2.839380253788161773e-14
8.000000000000000000e+00 5.231947673269899856e-14
8.000000000000000000e+00 5.229137671035056694e-14
8.000000000000000000e+00 3.662314719468230208e-14
8.000000000000000000e+00 2.507233257477962188e-14
8.000000000000000000e+00 7.087203310603875729e-14
8.000000000000000000e+00 3.306688059650223936e-14
8.000000000000000000e+00 2.720637189396685650e-14
8.000000000000000000e+00 4.470282302279280857e-14
8.000000000000000000e+00 4.322304041860064544e-14
8.000000000000000000e+00 7.376150015162335818e-14
8.000000000000000000e+00 3.746644318426572125e-14
8.000000000000000000e+00 4.685346784620006576e-14
8.000000000000000000e+00 3.225536034189747428e-14
8.000000000000000000e+00 3.476067574628983079e-14
8.000000000000000000e+00 4.421606352723838121e-14
8.000000000000000000e+00 6.404638509414661411e-14
8.000000000000000000e+00 2.848810659049796252e-14
8.000000000000000000e+00 2.846097421759933604e-14
8.000000000000000000e+00 8.006050868587509998e-14
8.000000000000000000e+00 7.133446540887036353e-14
8.000000000000000000e+00 5.553509325287153645e-14
8.000000000000000000e+00 3.904352253184417238e-14
8.000000000000000000e+00 6.141041908793620009e-14
8.000000000000000000e+00 3.512972292003697893e-14
8.000000000000000000e+00 6.528490680679089395e-14
8.000000000000000000e+00 5.928244957637539714e-14
8.000000000000000000e+00 6.357185476530387288e-14
8.000000000000000000e+00 3.647018585797151306e-14
8.000000000000000000e+00 3.664909117790795023e-14
8.000000000000000000e+00 4.981048363489368374e-14
8.000000000000000000e+00 2.952624636873524807e-14
8.000000000000000000e+00 5.178902095026477386e-14
8.000000000000000000e+00 2.905361538599280176e-14
8.000000000000000000e+00 7.984238227086045704e-14
8.000000000000000000e+00 4.236340130243778710e-14
8.000000000000000000e+00 2.578998902969555668e-14
8.000000000000000000e+00 4.682509342794070302e-14
8.000000000000000000e+00 4.475509013175354515e-14
8.000000000000000000e+00 4.391930860166928212e-14
8.000000000000000000e+00 3.294458210125469411e-14
8.000000000000000000e+00 4.625194037327526318e-14
8.000000000000000000e+00 5.051649038566980810e-14
8.000000000000000000e+00 4.053542245316322399e-14
8.000000000000000000e+00 3.013508195960644698e-14
8.000000000000000000e+00 3.729748651369717253e-14
8.000000000000000000e+00 6.259780508060204950e-14
8.000000000000000000e+00 5.419253309571957967e-14
8.000000000000000000e+00 4.699590234564786333e-14
8.000000000000000000e+00 7.477230616741358330e-14
8.000000000000000000e+00 7.076161118976581704e-14
8.000000000000000000e+00 6.333601688032900767e-14
8.000000000000000000e+00 5.897315122055705964e-14
8.000000000000000000e+00 6.420848279275767029e-14
8.000000000000000000e+00 5.173702073782416284e-14
8.000000000000000000e+00 5.313369952040779025e-14
8.000000000000000000e+00 7.124627569274183370e-14
8.000000000000000000e+00 1.102094874705856855e-13
8.000000000000000000e+00 5.191668493614392331e-14
8.000000000000000000e+00 2.814997334376564049e-14
8.000000000000000000e+00 2.225787569464440624e-14
8.000000000000000000e+00 3.469573628827619604e-14
8.000000000000000000e+00 3.822858164521167717e-14
8.000000000000000000e+00 3.192719703007077418e-14
8.000000000000000000e+00 6.881206289120879844e-14
8.000000000000000000e+00 2.619175435012605491e-14
8.000000000000000000e+00 3.854956471434284488e-14
8.000000000000000000e+00 2.671748305835868088e-14
8.000000000000000000e+00 4.617749420164520581e-14
8.000000000000000000e+00 2.108714746135426351e-14
8.000000000000000000e+00 2.782706146186867455e-14
8.000000000000000000e+00 2.165228406890956559e-14
8.000000000000000000e+00 5.688046635378568606e-14
8.000000000000000000e+00 3.275063072730834123e-14
8.000000000000000000e+00 4.307834179953074123e-14
8.000000000000000000e+00 5.097505084520365679e-14
8.000000000000000000e+00 3.377956747446617036e-14
8.000000000000000000e+00 3.982463182361280318e-14
8.000000000000000000e+00 3.101000275717335805e-14
8.000000000000000000e+00 5.376777859596850747e-14
8.000000000000000000e+00 4.158645570039121198e-14
8.000000000000000000e+00 2.924065033138012626e-14
8.000000000000000000e+00 3.087071436605538098e-14
8.000000000000000000e+00 6.377898812094075742e-14
8.000000000000000000e+00 4.966462440556466308e-14
8.000000000000000000e+00 4.721956464754803179e-14
8.000000000000000000e+00 4.917765993737114952e-14
8.000000000000000000e+00 5.623439321656857346e-14
8.000000000000000000e+00 4.092144985758889239e-14
8.000000000000000000e+00 6.302031182544670270e-14
8.000000000000000000e+00 4.993984809060852759e-14
8.000000000000000000e+00 6.408379887594406924e-14
8.000000000000000000e+00 3.309018125528242541e-14
8.000000000000000000e+00 5.342763967729675809e-14
8.000000000000000000e+00 4.501614710298016795e-14
9.000000000000000000e+00 2.192707821223939472e-14
9.000000000000000000e+00 1.609192920931572835e-14
9.000000000000000000e+00 3.743124095601314927e-14
9.000000000000000000e+00 2.050440978137047135e-14
9.000000000000000000e+00 2.506658386011112886e-14
9.000000000000000000e+00 3.500502204451533314e-14
9.000000000000000000e+00 3.894044299128900503e-14
9.000000000000000000e+00 2.358995534183479786e-14
9.000000000000000000e+00 3.908142174362933012e-14
9.000000000000000000e+00 1.953407935461064489e-14
9.000000000000000000e+00 3.398615990856049377e-14
9.000000000000000000e+00 4.509643478832329009e-14
9.000000000000000000e+00 1.858572936121432050e-14
9.000000000000000000e+00 2.566483408309526795e-14
9.000000000000000000e+00 3.719919481688342989e-14
9.000000000000000000e+00 2.115304833781922277e-14
9.000000000000000000e+00 4.426574356431296750e-14
9.000000000000000000e+00 1.156450823245500078e-14
9.000000000000000000e+00 1.731554835999195580e-14
9.000000000000000000e+00 3.166546751545677437e-14
9.000000000000000000e+00 1.994170541610101436e-14
9.000000000000000000e+00 2.664363098240331212e-14
9.000000000000000000e+00 3.335918404980098884e-14
9.000000000000000000e+00 1.453160923026012335e-14
9.000000000000000000e+00 2.396538315960080400e-14
9.000000000000000000e+00 9.575906639878738320e-15
9.000000000000000000e+00 1.671128707010938263e-14
9.000000000000000000e+00 3.400722911473095698e-14
9.000000000000000000e+00 2.753472018192517346e-14
9.000000000000000000e+00 3.059411240082770760e-14
9.000000000000000000e+00 3.291313478267902445e-14
9.000000000000000000e+00 7.989089235951231787e-14
9.000000000000000000e+00 3.284381097036973806e-14
9.000000000000000000e+00 1.691684935128058914e-14
9.000000000000000000e+00 2.681935368641959145e-14
9.000000000000000000e+00 5.385895472463935015e-14
9.000000000000000000e+00 3.671210925161724633e-14
9.000000000000000000e+00 1.348115175669544021e-14
9.000000000000000000e+00 3.680249374365073537e-14
9.000000000000000000e+00 2.161593063253570431e-14
9.000000000000000000e+00 1.186983272213493780e-14
9.000000000000000000e+00 1.504017083754498819e-14
9.000000000000000000e+00 4.508780822075855643e-14
9.000000000000000000e+00 1.628013748722629876e-14
9.000000000000000000e+00 2.815203246323926994e-14
9.000000000000000000e+00 2.135851261744266713e-14
9.000000000000000000e+00 2.877116235845978918e-14
9.000000000000000000e+00 1.971486754394177353e-14
9.000000000000000000e+00 2.682616666688065626e-14
9.000000000000000000e+00 2.391300425827042984e-14
9.000000000000000000e+00 3.979200872299532195e-14
9.000000000000000000e+00 2.779315317064925405e-14
9.000000000000000000e+00 4.322310941144486313e-14
9.000000000000000000e+00 2.165233961574372583e-14
9.000000000000000000e+00 1.362744908007157765e-14
9.000000000000000000e+00 2.596361642871572290e-14
9.000000000000000000e+00 2.339419458694724632e-14
9.000000000000000000e+00 1.561047682084227169e-14
9.000000000000000000e+00 1.914115654410831289e-14
9.000000000000000000e+00 2.651550161248208531e-14
9.000000000000000000e+00 2.715705622234163681e-14
9.000000000000000000e+00 3.218704605293607698e-14
9.000000000000000000e+00 3.620029209460345382e-14
9.000000000000000000e+00 2.415792887196484138e-14
9.000000000000000000e+00 2.331056982576997684e-14
9.000000000000000000e+00 2.079210436148832688e-14
9.000000000000000000e+00 2.287024622894304266e-14
9.000000000000000000e+00 1.980256067109242675e-14
9.000000000000000000e+00 1.275873227100673022e-14
9.000000000000000000e+00 2.897275437087195289e-14
9.000000000000000000e+00 4.047086763157827094e-14
9.000000000000000000e+00 3.417268521779239524e-14
9.000000000000000000e+00 2.560132557371693177e-14
9.000000000000000000e+00 2.979532777890168014e-14
9.000000000000000000e+00 1.978033630448082593e-14
9.000000000000000000e+00 4.049345520040728806e-14
9.000000000000000000e+00 3.848826794133698169e-14
9.000000000000000000e+00 3.451664185873979430e-14
9.000000000000000000e+00 2.466946120495250003e-14
9.000000000000000000e+00 1.798546489990602467e-14
9.000000000000000000e+00 2.258635584814752071e-14
9.000000000000000000e+00 1.653171156773570995e-14
9.000000000000000000e+00 2.278307094554059088e-14
9.000000000000000000e+00 1.951088052195398907e-14
9.000000000000000000e+00 2.330660415895040138e-14
9.000000000000000000e+00 3.412478177370980417e-14
9.000000000000000000e+00 2.835775123593462695e-14
9.000000000000000000e+00 2.909256218172456507e-14
9.000000000000000000e+00 2.229609934058612254e-14
9.000000000000000000e+00 1.925040358205069119e-14
9.000000000000000000e+00 3.773073129495627405e-14
9.000000000000000000e+00 3.792443097660861583e-14
9.000000000000000000e+00 2.583573229929385769e-14
9.000000000000000000e+00 2.873013337645952824e-14
9.000000000000000000e+00 2.317783638512201412e-14
9.000000000000000000e+00 1.806023248884256588e-14
9.000000000000000000e+00 2.706444684161133478e-14
9.000000000000000000e+00 2.865281385446386050e-14
9.000000000000000000e+00 3.288614361884051577e-14
9.000000000000000000e+00 5.835891328414333425e-14
9.000000000000000000e+00 2.224106701243743551e-14
9.000000000000000000e+00 4.401040194000595141e-14
9.000000000000000000e+00 1.728116906198680072e-14
9.000000000000000000e+00 4.370531690743582000e-14
9.000000000000000000e+00 1.716529936734482988e-14
9.000000000000000000e+00 2.785843180511743440e-14
9.000000000000000000e+00 1.325670829833122423e-14
9.000000000000000000e+00 2.008175082468897189e-14
9.000000000000000000e+00 2.894718729551952625e-14
9.000000000000000000e+00 1.338422565211166089e-14
9.000000000000000000e+00 2.846897467459308342e-14
9.000000000000000000e+00 1.971198592857260924e-14
9.000000000000000000e+00 3.138201780928896090e-14
9.000000000000000000e+00 3.011618943800709131e-14
9.000000000000000000e+00 1.832634216296897733e-14
9.000000000000000000e+00 2.306575744330981107e-14
9.000000000000000000e+00 1.424050914755303482e-14
9.000000000000000000e+00 2.179004074809433770e-14
9.000000000000000000e+00 4.052703001381753947e-14
9.000000000000000000e+00 1.711273360710535462e-14
9.000000000000000000e+00 1.716894608058540872e-14
9.000000000000000000e+00 2.880847641482560784e-14
9.000000000000000000e+00 2.148061944655387145e-14
9.000000000000000000e+00 1.926954025140245771e-14
9.000000000000000000e+00 1.704576518298136349e-14
9.000000000000000000e+00 3.251610219232682370e-14
9.000000000000000000e+00 2.904788553332398886e-14
9.000000000000000000e+00 3.074678645282420198e-14
9.000000000000000000e+00 2.000109129473073014e-14
9.000000000000000000e+00 2.102006036520807879e-14
9.000000000000000000e+00 1.943688950771674020e-14
9.000000000000000000e+00 1.672357167670007591e-14
9.000000000000000000e+00 2.920006800269830027e-14
9.000000000000000000e+00 3.161674004685778427e-14
9.000000000000000000e+00 1.441316921697957703e-14
9.000000000000000000e+00 2.781160097450615411e-14
9.000000000000000000e+00 2.094422390604561250e-14
9.000000000000000000e+00 2.920424632045857774e-14
9.000000000000000000e+00 2.073348582458843229e-14
9.000000000000000000e+00 2.838658976915944631e-14
9.000000000000000000e+00 4.275690893668208595e-14
9.000000000000000000e+00 1.742237441729511422e-14
9.000000000000000000e+00 1.124442536501262535e-14
9.000000000000000000e+00 1.503288579489456280e-14
9.000000000000000000e+00 2.463405141222410749e-14
9.000000000000000000e+00 2.016234346483039760e-14
9.000000000000000000e+00 1.536508792343345333e-14
9.000000000000000000e+00 2.288457591597166833e-14
9.000000000000000000e+00 4.087690253038948193e-14
9.000000000000000000e+00 3.150654618684233638e-14
9.000000000000000000e+00 1.744988866088156654e-14
9.000000000000000000e+00 1.620250580762152899e-14
9.000000000000000000e+00 3.613144132308054504e-14
9.000000000000000000e+00 2.975289144594280742e-14
9.000000000000000000e+00 2.509547043546935394e-14
9.000000000000000000e+00 2.666933597964673658e-14
9.000000000000000000e+00 3.454558911909789091e-14
9.000000000000000000e+00 1.555649614756139444e-14
9.000000000000000000e+00 3.850973338865276804e-14
9.000000000000000000e+00 2.800593374670227467e-14
9.000000000000000000e+00 3.886513951256970688e-14
9.000000000000000000e+00 3.139638299657672729e-14
9.000000000000000000e+00 3.127073185343784445e-14
9.000000000000000000e+00 1.352902722516327465e-14
9.000000000000000000e+00 2.757026613268626123e-14
9.000000000000000000e+00 2.371354789981431094e-14
9.000000000000000000e+00 1.544783495902920716e-14
9.000000000000000000e+00 2.251608539819409489e-14
9.000000000000000000e+00 2.834999085749201125e-14
9.000000000000000000e+00 2.114336569047112059e-14
9.000000000000000000e+00 3.048674353360198526e-14
9.000000000000000000e+00 4.620939258869109358e-14
9.000000000000000000e+00 2.603293260909390282e-14
9.000000000000000000e+00 2.459948141911611534e-14
9.000000000000000000e+00 2.372003367151301069e-14
9.000000000000000000e+00 2.118928943652984281e-14
9.000000000000000000e+00 2.137263220626987353e-14
9.000000000000000000e+00 3.376042105167586661e-14
9.000000000000000000e+00 3.993709596675496268e-14
9.000000000000000000e+00 2.665410402897415565e-14
9.000000000000000000e+00 2.080753508369850550e-14
9.000000000000000000e+00 2.843494523979108239e-14
9.000000000000000000e+00 3.447576945658149633e-14
9.000000000000000000e+00 3.515784018494326053e-14
9.000000000000000000e+00 1.722560025488506972e-14
9.000000000000000000e+00 1.625454055740713406e-14
9.000000000000000000e+00 3.334969070447558661e-14
9.000000000000000000e+00 5.773267094953410905e-14
9.000000000000000000e+00 1.714273844329102599e-14
9.000000000000000000e+00 3.770322667228751451e-14
9.000000000000000000e+00 1.326611043248124645e-14
9.000000000000000000e+00 2.174403174820149073e-14
9.000000000000000000e+00 2.385342883328101467e-14
9.000000000000000000e+00 1.890206562226889403e-14
9.000000000000000000e+00 1.283133042711009890e-14
9.000000000000000000e+00 3.635907822049589164e-14
9.000000000000000000e+00 3.283901170298251270e-14
9.000000000000000000e+00 3.304327366335045432e-14
9.000000000000000000e+00 3.328140631377957661e-14
9.000000000000000000e+00 1.765530969232026809e-14


==> number_terms_2local.dat <==
1 3
2 15
3 27
4 39
5 51
6 63
7 75
8 87
9 99


==> number_terms_3local.dat <==
1 3
2 15
3 63
4 111
5 159
6 207
7 255
8 303
9 351

